HiT-SR: Hierarchical Transformer for Efficient Image Super-Resolution

Transformers have exhibited promising performance in computer vision tasks including image super-resolution (SR). However, popular transformer-based SR methods often employ window self-attention with quadratic computational complexity to window sizes, resulting in fixed small windows with limited receptive fields. In this paper, we present a general strategy to convert transformer-based SR networks to hierarchical transformers (HiT-SR), boosting SR performance with multi-scale features while maintaining an efficient design. Specifically, we first replace the commonly used fixed small windows with expanding hierarchical windows to aggregate features at different scales and establish long-range dependencies. Considering the intensive computation required for large windows, we further design a spatial-channel correlation method with linear complexity to window sizes, efficiently gathering spatial and channel information from hierarchical windows. Extensive experiments verify the effectiveness and efficiency of our HiT-SR, and our improved versions of SwinIR-Light, SwinIR-NG, and SRFormer-Light yield state-of-the-art SR results with fewer parameters, FLOPs, and faster speeds ($\sim7\times$).

==> data/main/HiT-SIR-DF2K-M109.csv <==
Wall time,Step,Value
1699221341.6457646,5000,36.67613983154297
1699224958.6266012,10000,37.54121017456055
1699228553.7830343,15000,37.91831588745117
1699232166.074056,20000,38.2220344543457
1699235779.6463935,25000,38.391231536865234
1699239354.6725237,30000,38.52030944824219
1699242921.7858164,35000,38.5330924987793
1699246494.3141665,40000,38.56406021118164
1699250069.9938853,45000,38.70608901977539
1699253631.1713243,50000,38.622623443603516
1699257197.3957775,55000,38.76790237426758
1699260759.4132154,60000,38.80332565307617
1699264320.6443534,65000,38.825984954833984
1699267883.8003104,70000,38.9601936340332
1699271461.1063442,75000,38.844539642333984
1699275049.043277,80000,38.95751190185547
1699278608.2033691,85000,39.02904510498047
1699282170.0011659,90000,39.071868896484375
1699285743.7276278,95000,39.00311279296875
1699289335.3950648,100000,39.03223419189453
1699292955.8806806,105000,39.03628921508789
1699296551.3698163,110000,38.90338897705078
1699300134.5229957,115000,38.978370666503906
1699303712.3499398,120000,39.11667251586914
1699307273.9545593,125000,39.066715240478516
1699310813.3396938,130000,39.13338851928711
1699314358.4580324,135000,39.12107467651367
1699317920.7220066,140000,39.122528076171875
1699321492.6931672,145000,39.19340896606445
1699325071.5614643,150000,39.088443756103516
1699328640.5958896,155000,39.17680740356445
1699332204.9356875,160000,39.143497467041016
1699335775.1546228,165000,39.14731216430664
1699339367.8074646,170000,39.161258697509766
1699342961.6436846,175000,39.208194732666016
1699346550.2735906,180000,39.11660385131836
1699350136.4332108,185000,39.24753952026367
1699353731.4915862,190000,39.1904182434082
1699357308.824564,195000,39.17163848876953
1699360900.5961494,200000,39.21767807006836
1699364490.2656543,205000,39.216312408447266
1699368071.1234055,210000,39.25938034057617
1699371657.0485177,215000,39.27153396606445
1699375244.1689732,220000,39.26582336425781
1699378843.7298567,225000,39.24916076660156
1699382431.322191,230000,39.23478317260742
1699386020.7266808,235000,39.212398529052734
1699389603.730492,240000,39.218379974365234
1699393197.1150694,245000,39.30024719238281
1699396779.8292444,250000,39.246273040771484
1699400358.2483401,255000,39.356075286865234
1699403935.1995895,260000,39.369449615478516
1699407513.4804657,265000,39.34943389892578
1699411092.6337879,270000,39.38273239135742
1699414676.825137,275000,39.36809158325195
1699418259.9130783,280000,39.3880729675293
1699421856.8580155,285000,39.36050033569336
1699425460.205894,290000,39.38271713256836
1699429060.8414776,295000,39.355525970458984
1699432675.2322996,300000,39.37472915649414
1699436282.0145116,305000,39.3944091796875
1699439873.561667,310000,39.38132858276367
1699443471.520409,315000,39.38755798339844
1699447059.3664675,320000,39.39316940307617
1699450648.157286,325000,39.43059539794922
1699454225.8565662,330000,39.395511627197266
1699457814.0711858,335000,39.370216369628906
1699461389.7726161,340000,39.40509796142578
1699464973.291522,345000,39.372398376464844
1699468576.1176322,350000,39.43074417114258
1699472171.8603358,355000,39.385257720947266
1699475786.4732015,360000,39.41387176513672
1699479462.4812143,365000,39.380409240722656
1699483070.8896372,370000,39.437744140625
1699486670.7943757,375000,39.35669708251953
1699490277.7337618,380000,39.38611602783203
1699493877.512333,385000,39.41876983642578
1699497469.928946,390000,39.4213752746582
1699501066.6391976,395000,39.416019439697266
1699504658.9909782,400000,39.43816375732422
1699508261.4444175,405000,39.44101333618164
1699511852.078542,410000,39.44890213012695
1699515463.0490777,415000,39.403297424316406
1699519049.4153378,420000,39.47373962402344
1699522654.9713688,425000,39.46324920654297
1699526263.6433709,430000,39.46382522583008
1699529873.4443204,435000,39.471778869628906
1699533486.413279,440000,39.47765350341797
1699537101.8912728,445000,39.4207649230957
1699540717.327292,450000,39.4621467590332
1699544325.3162992,455000,39.496212005615234
1699547947.7852116,460000,39.502235412597656
1699551567.491166,465000,39.484004974365234
1699555177.7822096,470000,39.46310043334961
1699558761.0632226,475000,39.493568420410156
1699562332.5495088,480000,39.49293899536133
1699565909.8709333,485000,39.49678421020508
1699569479.4813097,490000,39.48529052734375
1699573051.1332846,495000,39.493309020996094
1699576610.7549188,500000,39.50319290161133


==> data/main/HiT-SIR-DF2K-U100.csv <==
Wall time,Step,Value
1699221251.2754745,5000,29.951004028320312
1699224869.788743,10000,30.93109893798828
1699228464.811056,15000,31.311988830566406
1699232076.416249,20000,31.50764274597168
1699235690.3510177,25000,31.674198150634766
1699239265.4429512,30000,31.737558364868164
1699242832.955033,35000,31.91210174560547
1699246405.339002,40000,31.99752426147461
1699249980.9080906,45000,31.989543914794922
1699253542.1741488,50000,31.962427139282227
1699257108.2678375,55000,32.03729248046875
1699260670.612017,60000,32.13710021972656
1699264231.628352,65000,32.1762580871582
1699267794.0560298,70000,32.21589279174805
1699271371.9577184,75000,32.25532531738281
1699274959.8376338,80000,32.25648498535156
1699278519.2160468,85000,32.329917907714844
1699282080.8134243,90000,32.32111740112305
1699285654.856404,95000,32.345462799072266
1699289246.4753854,100000,32.42240524291992
1699292867.0912745,105000,32.46428298950195
1699296462.2605586,110000,32.395957946777344
1699300045.3488224,115000,32.372886657714844
1699303623.3289669,120000,32.50339889526367
1699307185.2121003,125000,32.49443054199219
1699310723.941708,130000,32.53146743774414
1699314269.2282372,135000,32.5262565612793
1699317831.5990286,140000,32.50670623779297
1699321403.5988243,145000,32.6048469543457
1699324982.0471647,150000,32.474552154541016
1699328551.3055067,155000,32.61075210571289
1699332115.8287573,160000,32.57600021362305
1699335685.9981396,165000,32.56123733520508
1699339277.7533858,170000,32.53657531738281
1699342872.763197,175000,32.641929626464844
1699346460.808444,180000,32.439697265625
1699350047.5892992,185000,32.59442901611328
1699353642.4499662,190000,32.60359191894531
1699357219.0700564,195000,32.5103874206543
1699360810.884271,200000,32.59646987915039
1699364400.5419803,205000,32.625038146972656
1699367982.0668843,210000,32.67560958862305
1699371568.0610502,215000,32.68081283569336
1699375154.5499613,220000,32.74406051635742
1699378754.1124406,225000,32.70914077758789
1699382341.857818,230000,32.630279541015625
1699385931.4618688,235000,32.668548583984375
1699389514.2760322,240000,32.74966812133789
1699393107.328327,245000,32.76662063598633
1699396689.846639,250000,32.69512176513672
1699400268.6854985,255000,32.81593704223633
1699403845.9139988,260000,32.83507537841797
1699407424.098721,265000,32.84126281738281
1699411003.5094988,270000,32.831993103027344
1699414587.728792,275000,32.857852935791016
1699418171.0729918,280000,32.87757873535156
1699421768.120584,285000,32.86672592163086
1699425371.35272,290000,32.82854080200195
1699428971.5169723,295000,32.858924865722656
1699432586.4674473,300000,32.88559341430664
1699436193.109349,305000,32.90016174316406
1699439784.9782093,310000,32.8255500793457
1699443382.190662,315000,32.86561584472656
1699446970.6648865,320000,32.83964157104492
1699450558.7653103,325000,32.79453659057617
1699454136.6095953,330000,32.899349212646484
1699457724.2942877,335000,32.867496490478516
1699461300.1731582,340000,32.9124870300293
1699464884.3985965,345000,32.874488830566406
1699468487.7265232,350000,32.89958190917969
1699472083.0933588,355000,32.88536834716797
1699475697.306808,360000,32.84228515625
1699479373.9458785,365000,32.828975677490234
1699482982.3338683,370000,32.916053771972656
1699486581.3523533,375000,32.874698638916016
1699490188.276572,380000,32.85735321044922
1699493787.8029432,385000,32.87411117553711
1699497381.136948,390000,32.91373825073242
1699500977.2734838,395000,32.8880729675293
1699504569.7440908,400000,32.92486572265625
1699508172.0936844,405000,32.97552490234375
1699511762.930266,410000,32.978458404541016
1699515373.045585,415000,32.94007873535156
1699518960.5374422,420000,32.955596923828125
1699522566.2898042,425000,32.9222526550293
1699526175.0665514,430000,32.95728302001953
1699529784.729583,435000,32.984378814697266
1699533397.5152807,440000,32.95701599121094
1699537013.333501,445000,32.984169006347656
1699540628.6994534,450000,32.966033935546875
1699544236.4544232,455000,32.976417541503906
1699547858.9713478,460000,33.00423049926758
1699551478.7067761,465000,33.006996154785156
1699555088.9381075,470000,33.022117614746094
1699558671.7174206,475000,33.00764846801758
1699562242.6153738,480000,33.02961349487305
1699565820.4762304,485000,33.02730941772461
1699569390.1808205,490000,33.020450592041016
1699572961.9824963,495000,33.01905059814453
1699576521.5234609,500000,33.023990631103516


==> data/main/HiT-SIR-DIV-M109.csv <==
Wall time,Step,Value
1699189976.173073,5000,36.62345504760742
1699194224.3984199,10000,37.62736129760742
1699198453.0555205,15000,37.79555892944336
1699202678.6877713,20000,37.94740295410156
1699206916.5683355,25000,38.001033782958984
1699211153.1264,30000,38.16102600097656
1699215387.5797632,35000,38.332889556884766
1699219626.9026418,40000,38.574951171875
1699223874.3887258,45000,38.47199249267578
1699228129.4918542,50000,38.45399856567383
1699232399.5801795,55000,38.47357177734375
1699236642.2145572,60000,38.68523406982422
1699240878.6988857,65000,38.6923828125
1699245116.590979,70000,38.7287483215332
1699249363.5843403,75000,38.74420166015625
1699253592.2144837,80000,38.82398223876953
1699257829.5202534,85000,38.8094596862793
1699262076.4173021,90000,38.81357955932617
1699266322.7171543,95000,38.882930755615234
1699270616.478569,100000,38.858150482177734
1699274933.9508991,105000,38.85881042480469
1699279219.6891515,110000,38.99589157104492
1699283481.1555858,115000,38.8389778137207
1699287770.8424094,120000,38.93360900878906
1699292061.255869,125000,38.845985412597656
1699296339.4698746,130000,38.96202850341797
1699300624.993338,135000,38.855812072753906
1699304933.2472246,140000,39.005706787109375
1699309219.4460206,145000,39.035736083984375
1699313500.8185918,150000,38.8814697265625
1699317780.5274932,155000,39.077980041503906
1699322101.262458,160000,39.02573013305664
1699326402.3055077,165000,39.09364700317383
1699330693.0438128,170000,39.015201568603516
1699334991.5786128,175000,39.021305084228516
1699339301.4600832,180000,39.1082763671875
1699343589.2229674,185000,39.01573181152344
1699347918.7661085,190000,39.01797103881836
1699352232.7680724,195000,39.02847671508789
1699356558.7226965,200000,39.06745529174805
1699360896.2065644,205000,39.133758544921875
1699365250.5049548,210000,39.15217590332031
1699369488.894193,215000,39.14711380004883
1699373821.731141,220000,39.08339309692383
1699378127.6713204,225000,39.09373092651367
1699382415.2479198,230000,39.12366485595703
1699386697.8394594,235000,39.09370040893555
1699390999.5717406,240000,39.0361442565918
1699395319.4027486,245000,39.12542724609375
1699399648.7226338,250000,39.11235809326172
1699403954.788989,255000,39.18759536743164
1699408269.3289623,260000,39.15788650512695
1699412565.4005587,265000,39.17485046386719
1699416896.1593592,270000,39.2308464050293
1699421235.4615147,275000,39.172428131103516
1699425588.0826297,280000,39.24059295654297
1699429903.9892387,285000,39.20604705810547
1699434299.6045322,290000,39.19411849975586
1699438618.9821594,295000,39.23004150390625
1699442912.5201933,300000,39.210994720458984
1699447247.5108771,305000,39.24911117553711
1699451613.0042708,310000,39.180137634277344
1699455970.0646088,315000,39.101070404052734
1699460318.8797982,320000,39.20276641845703
1699464658.5510192,325000,39.18674087524414
1699468979.7159216,330000,39.2262077331543
1699473311.013574,335000,39.19957733154297
1699477722.3986459,340000,39.25883102416992
1699482193.6186926,345000,39.224464416503906
1699486674.6393223,350000,39.273441314697266
1699491028.6717129,355000,39.225921630859375
1699495351.5586607,360000,39.25923156738281
1699499774.8413706,365000,39.20056915283203
1699504113.7763276,370000,39.21781921386719
1699508429.6035733,375000,39.240333557128906
1699512758.4599671,380000,39.20692443847656
1699517109.937447,385000,39.26626968383789
1699521459.1853135,390000,39.25497817993164
1699525852.307586,395000,39.2808723449707
1699530185.4523597,400000,39.25722885131836
1699534526.0565457,405000,39.30121612548828
1699538882.9774327,410000,39.261417388916016
1699543234.2066004,415000,39.277400970458984
1699547598.251303,420000,39.28232192993164
1699551946.7625167,425000,39.278953552246094
1699556366.0682943,430000,39.28569030761719
1699560859.3292034,435000,39.27016067504883
1699565329.4068286,440000,39.253692626953125
1699569710.1193807,445000,39.27939987182617
1699574058.0266995,450000,39.287010192871094
1699578385.2518268,455000,39.29324722290039
1699582697.1596286,460000,39.32172393798828
1699587015.393902,465000,39.30406188964844
1699591365.9429066,470000,39.31723403930664
1699595705.1817946,475000,39.31998062133789
1699600066.609599,480000,39.336265563964844
1699604407.76739,485000,39.32682418823242
1699608760.0718818,490000,39.310089111328125
1699613056.7081347,495000,39.329795837402344
1699617399.9837327,500000,39.33625030517578


==> data/main/HiT-SIR-DIV-loss.csv <==
Wall time,Step,Value
1699186712.072192,1200,0.025380723178386688
1699186874.7096663,1400,0.014120443724095821
1699187524.5833395,2200,0.015358274802565575
1699187685.8554506,2400,0.01786693185567856
1699188170.1064544,3000,0.015767578035593033
1699188331.964614,3200,0.018188226968050003
1699188817.7291987,3800,0.014141092076897621
1699188980.645366,4000,0.01800662837922573
1699189142.9487412,4200,0.014346005395054817
1699189792.1587837,5000,0.015234521590173244
1699191435.1133292,6800,0.012096960097551346
1699191920.5585804,7400,0.01563904993236065
1699192567.1492257,8200,0.012193807400763035
1699192911.2656512,8600,0.01630271226167679
1699193236.1055381,9000,0.013534754514694214
1699193398.2595348,9200,0.015775851905345917
1699193722.0617142,9600,0.012575371190905571
1699194045.560149,10000,0.015719642862677574
1699194870.0002995,10800,0.013610996305942535
1699195031.4888473,11000,0.011670608073472977
1699195194.1568475,11200,0.014642622321844101
1699195357.4048753,11400,0.014402471482753754
1699195520.5944414,11600,0.009973810985684395
1699196495.3783636,12800,0.011059840209782124
1699196819.7307184,13200,0.013214578852057457
1699196981.90981,13400,0.017426269128918648
1699197143.0760887,13600,0.01439538411796093
1699197305.0799453,13800,0.010714195668697357
1699197790.044005,14400,0.01583002135157585
1699197951.4423223,14600,0.016332048922777176
1699198112.7930233,14800,0.0182311050593853
1699198274.4993548,15000,0.011267503723502159
1699199262.99764,16000,0.012169627472758293
1699200071.858227,17000,0.01713697984814644
1699200557.8576753,17600,0.011006897315382957
1699200719.48254,17800,0.01538529247045517
1699201690.538593,19000,0.01143318135291338
1699203164.1003082,20600,0.01631702482700348
1699203650.853558,21200,0.016181889921426773
1699203812.8966608,21400,0.010676030069589615
1699204951.7827792,22800,0.012998118996620178
1699205439.1575491,23400,0.01103126909583807
1699205764.4530115,23800,0.012410346418619156
1699207078.1800337,25200,0.01627141237258911
1699207240.0991535,25400,0.010523943230509758
1699207728.9348295,26000,0.015096437186002731
1699207891.1766222,26200,0.009880274534225464
1699209027.6850228,27600,0.010046964511275291
1699209351.9641385,28000,0.011743361130356789
1699209677.7384098,28400,0.01675141043961048
1699209839.9152145,28600,0.013577659614384174
1699210001.849524,28800,0.014451216906309128
1699211314.841857,30200,0.010078364051878452
1699212124.8774834,31200,0.014055350795388222
1699212449.2366107,31600,0.012764258310198784
1699212610.9831567,31800,0.01393867377191782
1699212773.809637,32000,0.01430506445467472
1699213261.3587985,32600,0.012830915860831738
1699213747.8521707,33200,0.01332909520715475
1699214072.6488025,33600,0.012312322854995728
1699214235.2515845,33800,0.014200896956026554
1699214722.7788434,34400,0.012727677822113037
1699215873.0633392,35600,0.014975585974752903
1699216036.3077796,35800,0.0127811748534441
1699216361.1496985,36200,0.00929751805961132
1699216849.2304537,36800,0.015555809251964092
1699217173.8480904,37200,0.01298128254711628
1699217335.5186212,37400,0.01619168370962143
1699217660.1670408,37800,0.01379252877086401
1699217985.4510443,38200,0.015423350967466831
1699218148.3351042,38400,0.013387096114456654
1699219286.6116168,39800,0.010055859573185444
1699220765.7503288,41400,0.013834590092301369
1699220928.3718402,41600,0.01209384948015213
1699221091.8189204,41800,0.01074410229921341
1699221744.1715403,42600,0.01611425168812275
1699223372.0224538,44600,0.01290030125528574
1699223534.0207047,44800,0.012286301702260971
1699224036.200386,45200,0.012767561711370945
1699224361.5769608,45600,0.013316133990883827
1699224688.2982948,46000,0.015557318925857544
1699225179.1112962,46600,0.012571142986416817
1699225344.4139996,46800,0.00882054679095745
1699225508.0696218,47000,0.009975206106901169
1699225998.8073025,47600,0.0117565942928195
1699227625.3325155,49600,0.01625632308423519
1699227950.95546,50000,0.014489367604255676
1699229103.3950858,51200,0.013131815940141678
1699229593.880183,51800,0.014247591607272625
1699229756.8581812,52000,0.01241452619433403
1699229919.522245,52200,0.013932868838310242
1699230081.7602139,52400,0.013436807319521904
1699230407.8765137,52800,0.013790532946586609
1699231057.4461656,53600,0.01078803651034832
1699231382.8623164,54000,0.013188043609261513
1699231715.5121222,54400,0.013474949635565281
1699232051.1059494,54800,0.01380532793700695
1699233051.0330217,55800,0.012838292866945267
1699234025.8406658,57000,0.013820338994264603
1699235163.8205225,58400,0.01330578699707985
1699235326.619918,58600,0.014339116401970387
1699236137.9717593,59600,0.015146402642130852
1699236300.4217224,59800,0.014136583544313908
1699236966.0588226,60400,0.015760889276862144
1699237128.8697925,60600,0.01151727233082056
1699237291.430618,60800,0.014847937040030956
1699237941.1855552,61600,0.011497522704303265
1699238103.0543406,61800,0.012775354087352753
1699238429.1065125,62200,0.011950802057981491
1699238915.6323123,62800,0.012929614633321762
1699239563.9090307,63600,0.01662139594554901
1699239727.0389776,63800,0.011946368962526321
1699239890.437425,64000,0.012731125578284264
1699240052.3001292,64200,0.01616944931447506
1699240376.4017885,64600,0.012454311363399029
1699241040.7014859,65200,0.01279969047755003
1699241203.303337,65400,0.011195948347449303
1699241365.0575402,65600,0.012823441997170448
1699241852.5994105,66200,0.01172487623989582
1699242339.7584434,66800,0.011226316913962364
1699243313.721556,68000,0.018259301781654358
1699243640.4223204,68400,0.014139323495328426
1699244127.634436,69000,0.012041246518492699
1699244289.6999922,69200,0.010528462007641792
1699244613.9212663,69600,0.008528614416718483
1699244776.4405525,69800,0.01668957807123661
1699245768.8563962,70800,0.016218073666095734
1699245931.2413416,71000,0.011834598146378994
1699246582.427061,71800,0.011202290654182434
1699246908.3913534,72200,0.01335318386554718
1699247396.8287728,72800,0.014195526018738747
1699248049.1173468,73600,0.013066902756690979
1699248698.939326,74400,0.011772522702813148
1699249022.077094,74800,0.016668356955051422
1699249849.1657054,75600,0.011150776408612728
1699250010.8824944,75800,0.012816024012863636
1699250173.0172777,76000,0.013482650741934776
1699250496.581875,76400,0.013649017550051212
1699251307.7114913,77400,0.014776341617107391
1699251470.4182992,77600,0.013253486715257168
1699252119.6578145,78400,0.01491754874587059
1699252281.3115826,78600,0.016266513615846634
1699252443.0111742,78800,0.014400126412510872
1699254242.5183153,80800,0.013821844011545181
1699255054.065973,81800,0.012740115635097027
1699256189.8793287,83200,0.010283275507390499
1699256352.7686584,83400,0.015596807934343815
1699257165.946443,84400,0.01571531593799591
1699257328.5245101,84600,0.01156960241496563
1699257651.5141077,85000,0.010350488126277924
1699258154.1689332,85400,0.014220376498997211
1699258805.088293,86200,0.013004796579480171
1699260270.6359868,88000,0.012024051509797573
1699260594.6511636,88400,0.012108834460377693
1699260757.199459,88600,0.012362828478217125
1699261244.3986013,89200,0.012389778159558773
1699262401.1416538,90400,0.010747869499027729
1699263702.5904016,92000,0.013773170299828053
1699263865.891496,92200,0.013848425820469856
1699264028.331043,92400,0.013112022541463375
1699264352.4087262,92800,0.010725791566073895
1699264514.4347816,93000,0.01180874090641737
1699265002.851782,93600,0.015100644901394844
1699265166.1157088,93800,0.012036904692649841
1699265981.8215137,94800,0.0134553462266922
1699266144.3933108,95000,0.012639177963137627
1699268116.179335,97200,0.013300754129886627
1699268615.9985292,97800,0.013210209086537361
1699268783.1180646,98000,0.013180645182728767
1699269117.1866431,98400,0.01223466731607914
1699269447.744536,98800,0.011578776873648167
1699269945.747293,99400,0.014868242666125298
1699271945.842672,101600,0.012689582072198391
1699272607.7002513,102400,0.012645069509744644
1699272772.0372317,102600,0.01012887991964817
1699273100.7517996,103000,0.010711189359426498
1699273594.8593216,103600,0.014244815334677696
1699273925.6320121,104000,0.01190868765115738
1699274755.4235628,105000,0.011637883260846138
1699275099.4968486,105200,0.01348507683724165
1699276093.5417373,106400,0.01174707617610693
1699276421.2481935,106800,0.01120649091899395
1699276584.8190916,107000,0.011760469526052475
1699276748.4762812,107200,0.012781971134245396
1699276911.440876,107400,0.012682875618338585
1699277074.4389796,107600,0.00841145683079958
1699277237.366123,107800,0.013120094314217567
1699277564.5602732,108200,0.008742931298911572
1699277892.496557,108600,0.012333869002759457
1699278713.8993301,109600,0.012942792847752571
1699278876.6778617,109800,0.015032650902867317
1699279041.9070919,110000,0.01289566233754158
1699279547.887514,110400,0.012605886906385422
1699280199.7806382,111200,0.010832468047738075
1699280525.5085688,111600,0.01093255914747715
1699280849.8872514,112000,0.012669123709201813
1699281500.9047132,112800,0.014933633618056774
1699281663.432742,113000,0.009740141220390797
1699281826.1097338,113200,0.010256657376885414
1699282479.2459848,114000,0.011741463094949722
1699283138.200139,114800,0.012818736955523491
1699283303.3447309,115000,0.016707677394151688
1699283967.8870275,115600,0.011569729074835777
1699284295.5227053,116000,0.01458769477903843
1699284462.7803667,116200,0.01126690860837698
1699284629.6243417,116400,0.01438844483345747
1699284793.4707782,116600,0.014156699180603027
1699284956.7026827,116800,0.011153608560562134
1699285121.3105624,117000,0.011103282682597637
1699285449.9797354,117400,0.014073987491428852
1699285614.505787,117600,0.015201183967292309
1699286438.0710316,118600,0.015275662764906883
1699286603.773509,118800,0.013325724750757217
1699287099.731997,119400,0.012249056249856949
1699287264.6687696,119600,0.010255422443151474
1699287934.5926626,120200,0.009687316603958607
1699288265.5123281,120600,0.011843549087643623
1699288921.5123925,121400,0.014880290254950523
1699289248.2797604,121800,0.011632687412202358
1699289575.053788,122200,0.012868325226008892
1699289904.347909,122600,0.010399337857961655
1699290401.0108404,123200,0.01406218484044075
1699291060.665633,124000,0.010739149525761604
1699291224.3066607,124200,0.011105692014098167
1699291551.8829355,124600,0.011878520250320435
1699292225.73805,125200,0.011949196457862854
1699292889.0209708,126000,0.01236442569643259
1699293711.9775186,127000,0.013928189873695374
1699294860.9412756,128400,0.01629977487027645
1699295025.5010312,128600,0.00869796983897686
1699295349.1993272,129000,0.012583650648593903
1699295511.63333,129200,0.011282488703727722
1699295674.520549,129400,0.012447058223187923
1699295836.0312445,129600,0.014903567731380463
1699296161.2060428,130000,0.01217447780072689
1699296834.7108603,130600,0.012535171583294868
1699297492.4989696,131400,0.011205966584384441
1699297658.7670097,131600,0.01216824073344469
1699298316.6439288,132400,0.01306888647377491
1699298811.851755,133000,0.013748068362474442
1699299470.1835964,133800,0.013385117053985596
1699299958.640641,134400,0.013692094944417477
1699300121.4821725,134600,0.013042189180850983
1699300283.5940723,134800,0.010156238451600075
1699300446.5382438,135000,0.009100928902626038
1699300789.0393548,135200,0.008974519558250904
1699301118.3490639,135600,0.013835418969392776
1699301286.1154296,135800,0.011224287562072277
1699301451.6375346,136000,0.015151802450418472
1699301782.3164074,136400,0.011101434007287025
1699301948.2751927,136600,0.012560144998133183
1699302112.5078223,136800,0.013369530439376831
1699302277.7488737,137000,0.011185377836227417
1699302607.1678853,137400,0.013450536876916885
1699302938.4314752,137800,0.013687643222510815
1699303104.706422,138000,0.01435806229710579
1699304260.3433187,139400,0.017266396433115005
1699304755.0163648,140000,0.011450732126832008
1699305096.0447335,140200,0.015746377408504486
1699305261.7506564,140400,0.010441852733492851
1699305590.5151742,140800,0.014416749589145184
1699306080.021616,141400,0.010031825862824917
1699306410.05912,141800,0.012697756290435791
1699306741.4714406,142200,0.010248847305774689
1699307401.1919594,143000,0.01277889497578144
1699308061.5203676,143800,0.012593124061822891
1699308549.6979513,144400,0.012195993214845657
1699308713.4224422,144600,0.012257227674126625
1699308876.5388622,144800,0.020004164427518845
1699309041.583117,145000,0.01159715186804533
1699309381.5002565,145200,0.01392064057290554
1699310199.1518297,146200,0.010543899610638618
1699311186.0037425,147400,0.016190726310014725
1699311514.363077,147800,0.01447226107120514
1699311680.2004046,148000,0.011309558525681496
1699311843.7995443,148200,0.018447022885084152
1699312339.3789694,148800,0.01570596545934677
1699312833.5061345,149400,0.010513938963413239
1699312998.20367,149600,0.01086508296430111
1699313662.4883587,150200,0.01587660424411297
1699313828.008116,150400,0.016652580350637436
1699313992.1632402,150600,0.015492978505790234
1699314318.5946617,151000,0.01376405917108059
1699314645.1584847,151400,0.011796562001109123
1699315626.9794824,152600,0.012283865362405777
1699316117.9606519,153200,0.014115367084741592
1699316282.3074868,153400,0.01768382079899311
1699316775.7202659,154000,0.013958762399852276
1699316938.9174047,154200,0.013894732110202312
1699317102.958391,154400,0.015317232348024845
1699317433.2416177,154800,0.013212357647716999
1699317601.8494346,155000,0.017804287374019623
1699318773.5714774,156200,0.010686640627682209
1699319440.0317183,157000,0.01340540312230587
1699319605.8140697,157200,0.014485906809568405
1699319938.502746,157600,0.011849132366478443
1699320269.5415003,158000,0.013420778326690197
1699320594.9125762,158400,0.012167924083769321
1699320760.3675056,158600,0.012458650395274162
1699320930.1137366,158800,0.012331189587712288
1699321095.4737816,159000,0.013130533508956432
1699321261.4204872,159200,0.010300658643245697
1699321756.2935793,159800,0.009906318038702011
1699322265.9891362,160200,0.015225457027554512
1699322599.1005173,160600,0.011133426800370216
1699323098.4933574,161200,0.012230954132974148
1699323429.4498158,161600,0.012819312512874603
1699323594.7107449,161800,0.01759863644838333
1699323762.33357,162000,0.011423559859395027
1699324426.082848,162800,0.010636366903781891
1699324757.0297282,163200,0.012428775429725647
1699324921.18698,163400,0.01332820113748312
1699325247.7127876,163800,0.009807504713535309
1699325736.5259593,164400,0.009800447151064873
1699326565.0916958,165200,0.013684531673789024
1699327052.9117332,165800,0.011088944971561432
1699327542.39957,166400,0.011777833104133606
1699327706.589292,166600,0.012775593437254429
1699328039.7302213,167000,0.013966319151222706
1699328371.879724,167400,0.014913501217961311
1699328703.4439414,167800,0.01391203049570322
1699329535.677046,168800,0.012735022231936455
1699330026.9220655,169400,0.012441396713256836
1699330190.1375782,169600,0.012350248172879219
1699330352.037876,169800,0.018638763576745987
1699331016.3764317,170400,0.011276635341346264
1699332330.8109112,172000,0.009150921367108822
1699332497.378355,172200,0.014934487640857697
1699332664.8944762,172400,0.012958649545907974
1699332998.9502797,172800,0.012963080778717995
1699333668.007825,173600,0.012567449361085892
1699333995.2939076,174000,0.013089651241898537
1699334160.033601,174200,0.012292059138417244
1699334813.260483,175000,0.012997074984014034
1699335326.4030972,175400,0.012209674343466759
1699335492.8909922,175600,0.014807373285293579
1699335995.4490504,176200,0.011674748733639717
1699336328.2636452,176600,0.011697987094521523
1699336655.9077978,177000,0.01283048652112484
1699337150.7316031,177600,0.015204422175884247
1699337482.70608,178000,0.014252662658691406
1699337646.1588695,178200,0.012939671985805035
1699337970.9152436,178600,0.012668240815401077
1699338134.121303,178800,0.011999202892184258
1699338620.6364264,179400,0.014617045409977436
1699339123.3247762,180000,0.012666337192058563
1699339461.94274,180200,0.011226572096347809
1699340603.1795518,181600,0.01272925827652216
1699340768.9315302,181800,0.012848274782299995
1699340938.0541852,182000,0.014286387711763382
1699341105.1804588,182200,0.011143399402499199
1699341440.8617089,182600,0.011258929036557674
1699341610.3879023,182800,0.013987775892019272
1699341938.0855546,183200,0.009838802739977837
1699342102.0124564,183400,0.011084308847784996
1699342268.389157,183600,0.011625119484961033
1699342756.0983243,184200,0.015206312760710716
1699342920.809269,184400,0.012745039537549019
1699343082.9505181,184600,0.010695938020944595
1699343246.7659981,184800,0.011791422963142395
1699343753.4814951,185200,0.014949474483728409
1699344759.9106727,186400,0.011818738654255867
1699344926.687692,186600,0.014033329673111439
1699345426.0998218,187200,0.012524615973234177
1699346576.0790284,188600,0.013042200356721878
1699347074.4107985,189200,0.009916656650602818
1699348409.977939,190600,0.013483121059834957
1699348573.6153142,190800,0.010687092319130898
1699348736.1968737,191000,0.013546498492360115
1699349065.7138155,191400,0.011109618470072746
1699349234.8237078,191600,0.008698312565684319
1699349401.8914511,191800,0.013791078701615334
1699349903.2838876,192400,0.013713707216084003
1699350071.707459,192600,0.01035885326564312
1699350398.138758,193000,0.013166765682399273
1699350723.6830533,193400,0.01594935730099678
1699350888.2873218,193600,0.0140763558447361
1699351557.0123737,194400,0.012673137709498405
1699351723.3913882,194600,0.01108110137283802
1699352555.988916,195400,0.01213710568845272
1699352717.9687457,195600,0.013551611453294754
1699352880.071233,195800,0.01388645637780428
1699353042.9945464,196000,0.012251441366970539
1699353531.4878461,196600,0.010759014636278152
1699353692.7259464,196800,0.014613119885325432
1699353859.8278954,197000,0.011035457253456116
1699354365.6195545,197600,0.011493505910038948
1699354533.6663046,197800,0.011113794520497322
1699355891.0085797,199400,0.011719247326254845
1699356725.1994145,200200,0.01162954792380333
1699357057.4518573,200600,0.010652488097548485
1699357383.6192367,201000,0.010907905176281929
1699357546.9443305,201200,0.010033361613750458
1699358053.1714578,201800,0.014015307649970055
1699358222.7819228,202000,0.011649132706224918
1699358551.0592482,202400,0.01166045293211937
1699358720.0615847,202600,0.012461579404771328
1699358891.4449546,202800,0.014938926324248314
1699359057.7801433,203000,0.014115915633738041
1699359546.1501737,203600,0.012640347704291344
1699361056.8017044,205200,0.01146752294152975
1699361388.7630486,205600,0.012780299410223961
1699361723.9831479,206000,0.010836416855454445
1699362061.3955362,206400,0.015235001221299171
1699362230.9302013,206600,0.01801232062280178
1699362403.6761634,206800,0.013667297549545765
1699362738.238411,207200,0.011236161924898624
1699363074.2331083,207600,0.01389133557677269
1699363242.929136,207800,0.010367810726165771
1699363407.78353,208000,0.012659285217523575
1699363907.889652,208600,0.012025336734950542
1699364240.0684052,209000,0.009986039251089096
1699365573.370065,210400,0.011883209459483624
1699365734.8486671,210600,0.012788889929652214
1699366220.3384507,211200,0.013011780567467213
1699366543.9000614,211600,0.013224950060248375
1699367514.7520208,212800,0.014940621331334114
1699367677.844566,213000,0.011966167017817497
1699368001.3687606,213400,0.0097289327532053
1699368324.9186015,213800,0.012848014943301678
1699368978.9101155,214600,0.010732128284871578
1699369815.2757597,215400,0.011881750077009201
1699370143.8546796,215800,0.009091079235076904
1699370477.7628002,216200,0.011020155623555183
1699370984.158945,216800,0.01681460626423359
1699371151.4179664,217000,0.010061364620923996
1699371317.418176,217200,0.01720825582742691
1699371482.139212,217400,0.013268752954900265
1699372480.0911033,218600,0.011613912880420685
1699372644.3106365,218800,0.0132649727165699
1699373643.2797875,220000,0.011176660656929016
1699374151.0304956,220400,0.013120237737894058
1699374481.5698717,220800,0.010685318149626255
1699374645.5158896,221000,0.012889459729194641
1699374807.6785648,221200,0.013017388992011547
1699376284.8289132,223000,0.015291846357285976
1699376620.0306892,223400,0.011805929243564606
1699377119.3306422,224000,0.015336375683546066
1699377781.9496186,224800,0.010609293356537819
1699378290.515254,225200,0.014097645878791809
1699378453.3186505,225400,0.01195481326431036
1699379103.4342344,226200,0.01090835127979517
1699379265.1519742,226400,0.015076365321874619
1699379591.2093215,226800,0.013276463374495506
1699379752.7795894,227000,0.013576527126133442
1699379919.7827504,227200,0.016338808462023735
1699380417.1423786,227800,0.01235999260097742
1699380581.678545,228000,0.013885177671909332
1699382237.5100925,230000,0.008181897923350334
1699382743.0840106,230400,0.012775668874382973
1699382905.987225,230600,0.014063100330531597
1699383397.3656056,231200,0.013594522140920162
1699383561.8720167,231400,0.014763642102479935
1699383727.7616053,231600,0.012275262735784054
1699384223.4939544,232200,0.01166126411408186
1699384389.1938157,232400,0.012333672493696213
1699384555.7203307,232600,0.010156745091080666
1699387193.5792174,235600,0.011705150827765465
1699387692.3656747,236200,0.0162599328905344
1699388026.5767033,236600,0.011937372386455536
1699388192.7269075,236800,0.013155104592442513
1699388522.9015355,237200,0.013240518979728222
1699388687.8289952,237400,0.012564933858811855
1699389185.557454,238000,0.009333360940217972
1699389680.9693608,238600,0.013178445398807526
1699389842.383138,238800,0.009451733902096748
1699390004.3375943,239000,0.016198979690670967
1699390167.3524413,239200,0.011104580946266651
1699390495.7860925,239600,0.01038447767496109
1699390821.4490743,240000,0.012869440019130707
1699391334.5651195,240400,0.009973867796361446
1699391664.9293406,240800,0.012716598808765411
1699391831.449426,241000,0.015034185722470284
1699392162.8406432,241400,0.016173120588064194
1699392494.9085388,241800,0.014305458404123783
1699392828.663519,242200,0.011619281023740768
1699392994.3948455,242400,0.010876943357288837
1699393159.5656023,242600,0.013797235675156116
1699393324.8618104,242800,0.015287436544895172
1699393490.5300124,243000,0.014180215075612068
1699395141.055772,245000,0.012388840317726135
1699395980.5101411,245800,0.01605057343840599
1699396634.679983,246600,0.013634806498885155
1699396800.8902822,246800,0.010361491702497005
1699396967.9392705,247000,0.016149790957570076
1699397299.6344378,247400,0.01223013922572136
1699397797.2077656,248000,0.012335699051618576
1699398297.6586373,248600,0.010750421322882175
1699398632.1015697,249000,0.013489033095538616
1699398967.0035079,249400,0.012726539745926857
1699399136.820072,249600,0.016585752367973328
1699399469.9577293,250000,0.013083666563034058
1699400304.08246,250800,0.01390396524220705
1699400469.6630473,251000,0.012497512623667717
1699400635.3819606,251200,0.011995179578661919
1699400968.5360026,251600,0.012674115598201752
1699401135.3775518,251800,0.010378481820225716
1699401622.8698921,252400,0.014285415410995483
1699401785.8479297,252600,0.011481033638119698
1699401953.7754369,252800,0.012435635551810265
1699402121.2238533,253000,0.014931540004909039
1699402452.5020905,253400,0.01283993199467659
1699403284.1428983,254400,0.015997352078557014
1699403776.640195,255000,0.008816996589303017
1699404765.693456,256000,0.015268169343471527
1699405095.2413917,256400,0.010166699066758156
1699405755.2735572,257200,0.010149299167096615
1699406089.354299,257600,0.015917567536234856
1699406759.4528997,258400,0.011966624297201633
1699406925.338721,258600,0.010502917692065239
1699407092.9646797,258800,0.013014721684157848
1699407259.9318216,259000,0.014452774077653885
1699407593.3097887,259400,0.008873043581843376
1699408090.000134,260000,0.01294234674423933
1699408432.201646,260200,0.012258592993021011
1699408758.1909144,260600,0.010895504616200924
1699408921.2668016,260800,0.00984920747578144
1699409083.6640394,261000,0.011044835671782494
1699410066.781004,262200,0.011082099750638008
1699410398.270698,262600,0.01443131361156702
1699410565.2217224,262800,0.015014980919659138
1699410899.3755827,263200,0.01290183700621128
1699411066.6812413,263400,0.010496418923139572
1699411566.7468286,264000,0.014292492531239986
1699411733.4399407,264200,0.012278729118406773
1699412728.5834234,265200,0.012328187003731728
1699412892.340807,265400,0.01116474810987711
1699413055.8228657,265600,0.014626113697886467
1699413553.780017,266200,0.010432298295199871
1699413883.9705083,266600,0.009238542057573795
1699414047.041013,266800,0.01033984124660492
1699414212.6912851,267000,0.012187222018837929
1699414381.9990196,267200,0.010860570706427097
1699414548.840633,267400,0.013694535940885544
1699414715.1917102,267600,0.013154547661542892
1699415710.072334,268800,0.01095877680927515
1699416548.3107939,269800,0.00988667644560337
1699416717.8303244,270000,0.01082040835171938
1699417060.7977333,270200,0.013393638655543327
1699417896.3993635,271200,0.014035632833838463
1699418563.7796001,272000,0.01072046346962452
1699418900.284041,272400,0.012486767955124378
1699419069.429968,272600,0.013232149183750153
1699419739.750259,273400,0.012041726149618626
1699420400.2714393,274200,0.011944685131311417
1699421727.9409447,275600,0.014346115291118622
1699422063.7455835,276000,0.011085872538387775
1699422563.8010798,276600,0.012038923799991608
1699422893.219131,277000,0.014451481401920319
1699423058.9213545,277200,0.011608395725488663
1699423562.1727035,277800,0.01100850012153387
1699423726.51097,278000,0.012066611088812351
1699424058.6312933,278400,0.012207567691802979
1699424225.5592408,278600,0.01341036707162857
1699424734.166229,279200,0.01379647571593523
1699427735.7407548,282600,0.01136736199259758
1699427900.710522,282800,0.012242991477251053
1699428065.4077327,283000,0.011462640017271042
1699428231.7235355,283200,0.015235154889523983
1699428893.371948,284000,0.01204980444163084
1699429391.4278703,284600,0.010668872855603695
1699429557.6134048,284800,0.012516752816736698
1699430239.9790652,285400,0.01364063285291195
1699430409.766603,285600,0.012217126786708832
1699430580.9913774,285800,0.013401234522461891
1699431255.7592695,286600,0.014892978593707085
1699431420.44994,286800,0.014520363882184029
1699431589.5774019,287000,0.01242373138666153
1699431927.2637312,287400,0.012906592339277267
1699432267.275408,287800,0.012878082692623138
1699432602.4978342,288200,0.013977684080600739
1699432940.924312,288600,0.010443078354001045
1699433956.4740667,289800,0.009635278023779392
1699434464.3008265,290200,0.01209976151585579
1699435291.8921533,291200,0.009340943768620491
1699435457.3273678,291400,0.013555105775594711
1699436942.9533134,293200,0.014508994296193123
1699437111.2749677,293400,0.009353198111057281
1699439109.5971105,295600,0.014641118235886097
1699439772.1631706,296400,0.011527469381690025
1699439941.0115461,296600,0.013890192843973637
1699440432.7775319,297200,0.010719277895987034
1699440596.3830318,297400,0.012673144228756428
1699441090.3299003,298000,0.01605696603655815
1699441420.2818327,298400,0.01309209130704403
1699441584.0952747,298600,0.011310692876577377
1699441747.932644,298800,0.012897481210529804
1699443077.4010594,300200,0.012701451778411865
1699443242.5620415,300400,0.01504954881966114
1699443406.9532585,300600,0.014409180730581284
1699443572.4322233,300800,0.0108150914311409
1699444066.4260075,301400,0.013605749234557152
1699444397.152738,301800,0.010995475575327873
1699444561.2105157,302000,0.01278731133788824
1699444726.7319198,302200,0.011825593188405037
1699444891.586637,302400,0.011668073013424873
1699445719.6707642,303400,0.012356708757579327
1699446058.8132458,303800,0.012830570340156555
1699446899.6966414,304800,0.0143642108887434
1699447068.9255004,305000,0.010146050713956356
1699447741.501264,305600,0.016062207520008087
1699448905.3616748,307000,0.010233169421553612
1699449243.7385445,307400,0.011699775233864784
1699450929.3500972,309400,0.01092643290758133
1699451265.2298744,309800,0.01309351995587349
1699451433.742099,310000,0.012295721098780632
1699451942.7194524,310400,0.011994997039437294
1699452107.2493453,310600,0.012985968962311745
1699452438.2615628,311000,0.008986936882138252
1699452605.4254208,311200,0.012018267065286636
1699453618.9805837,312400,0.01122636441141367
1699453787.3425286,312600,0.01436367817223072
1699454789.6621754,313800,0.011015613563358784
1699454953.362932,314000,0.012052926234900951
1699456634.8378754,315800,0.010587415657937527
1699457292.917512,316600,0.011511375196278095
1699457622.680151,317000,0.012592490762472153
1699458291.170893,317800,0.01443085353821516
1699459292.8287437,319000,0.013792872428894043
1699459800.0341213,319600,0.010217376984655857
1699460140.0281208,320000,0.011635142378509045
1699460815.3830993,320600,0.014967337250709534
1699461145.5795815,321000,0.008488273248076439
1699461310.80765,321200,0.012054799124598503
1699461985.3650484,322000,0.009750024415552616
1699462150.8329976,322200,0.01233007200062275
1699462484.5395074,322600,0.011384090408682823
1699462649.3085768,322800,0.010363738983869553
1699462976.808209,323200,0.012506568804383278
1699463473.9882517,323800,0.013210957869887352
1699463643.5360346,324000,0.011619511060416698
1699463807.3947008,324200,0.011827236041426659
1699464480.3767433,325000,0.011951318010687828
1699464985.3801186,325400,0.01683117263019085
1699465150.458523,325600,0.009989052079617977
1699465315.746766,325800,0.009696224704384804
1699465644.0587802,326200,0.011863939464092255
1699465972.1421933,326600,0.011430313810706139
1699466301.3006961,327000,0.01469159685075283
1699466800.91565,327600,0.014261120930314064
1699467296.7534184,328200,0.013058701530098915
1699467463.066593,328400,0.014771531336009502
1699467631.2378747,328600,0.011628885753452778
1699468137.0234752,329200,0.013912683352828026
1699468471.6016693,329600,0.011004433035850525
1699468636.182245,329800,0.015723392367362976
1699469311.7070186,330400,0.016013167798519135
1699469480.8974261,330600,0.013886052183806896
1699469989.619741,331200,0.013880444690585136
1699470653.1397545,332000,0.015250168740749359
1699470818.0465622,332200,0.014266792684793472
1699470980.6068468,332400,0.01574333757162094
1699472134.1209106,333800,0.018079109489917755
1699472466.929555,334200,0.012910541146993637
1699472636.8176086,334400,0.013286367990076542
1699472805.6390963,334600,0.008933141827583313
1699473474.6923344,335200,0.01211122702807188
1699473640.0468667,335400,0.012156258337199688
1699473978.3313503,335800,0.01041489653289318
1699474640.2221112,336600,0.016510343179106712
1699474804.6771138,336800,0.01150956004858017
1699474972.3698878,337000,0.011316562071442604
1699475484.081745,337600,0.010793307796120644
1699476169.952841,338400,0.011562373489141464
1699476341.1467886,338600,0.011188571341335773
1699476685.1791093,339000,0.016017142683267593
1699476856.2813728,339200,0.013287009671330452
1699477028.4933372,339400,0.013166066259145737
1699477199.1505134,339600,0.012843253090977669
1699477542.826957,340000,0.014851473271846771
1699478236.598332,340600,0.009031256660819054
1699478408.8617969,340800,0.008002237416803837
1699478580.8523111,341000,0.014542059041559696
1699478752.0163827,341200,0.010928919538855553
1699479437.4750743,342000,0.011874324642121792
1699479609.6769934,342200,0.010082549415528774
1699480473.1957107,343200,0.011516738682985306
1699480815.53217,343600,0.01083163172006607
1699480987.778452,343800,0.010343313217163086
1699481160.0258443,344000,0.0168297179043293
1699481842.1533127,344800,0.011361989192664623
1699482537.728671,345400,0.014375319704413414
1699482881.288907,345800,0.010586987249553204
1699483394.808417,346400,0.010805502533912659
1699483565.6651597,346600,0.012451792135834694
1699483735.9521492,346800,0.014862117357552052
1699483909.4876747,347000,0.014386635273694992
1699484082.871702,347200,0.01445087045431137
1699484428.7694528,347600,0.013201454654335976
1699484777.1478078,348000,0.008069177158176899
1699485294.8720336,348600,0.01214255765080452
1699485466.7218409,348800,0.011580875143408775
1699485809.8889885,349200,0.015683120116591454
1699485981.1350858,349400,0.012895097024738789
1699486152.1927092,349600,0.010851220227777958
1699486837.793057,350200,0.014756250195205212
1699487166.4799225,350600,0.010326556861400604
1699487330.1703324,350800,0.013445241376757622
1699487495.367431,351000,0.012058083899319172
1699487659.5626655,351200,0.008675969205796719
1699488821.775314,352600,0.0133158965036273
1699488992.9194548,352800,0.013277891092002392
1699489506.8386955,353400,0.011767605319619179
1699490355.3421853,354400,0.014919215813279152
1699491192.9257038,355200,0.010068626143038273
1699492182.1209102,356400,0.009617735631763935
1699492345.8570356,356600,0.012559398077428341
1699492676.170377,357000,0.01192785706371069
1699493336.466117,357800,0.016925130039453506
1699493501.0821204,358000,0.01083295326679945
1699493667.999478,358200,0.010675676167011261
1699494007.6875267,358600,0.010787148959934711
1699494178.5094502,358800,0.012016232125461102
1699494344.1612115,359000,0.011650384403765202
1699495000.534304,359800,0.012208748608827591
1699495858.0062828,360600,0.011013589799404144
1699496200.168207,361000,0.011088311672210693
1699496369.789688,361200,0.015103683806955814
1699497731.332357,362800,0.012038085609674454
1699497902.0474107,363000,0.010446791537106037
1699498410.8552327,363600,0.012655080296099186
1699498920.4493935,364200,0.012005133554339409
1699499594.4852548,365000,0.012219034135341644
1699500104.1585722,365400,0.011508738622069359
1699500762.1556265,366200,0.011711111292243004
1699501590.5779512,367200,0.011753619648516178
1699501753.8855991,367400,0.011203155852854252
1699502414.378707,368200,0.015173371881246567
1699502578.9602737,368400,0.01627601683139801
1699503085.1471357,369000,0.015040934085845947
1699503253.7331743,369200,0.012303950265049934
1699503422.5232353,369400,0.010061807930469513
1699503933.2842538,370000,0.01465694047510624
1699504603.596072,370600,0.01153641939163208
1699504767.9801044,370800,0.01682380773127079
1699505095.1780272,371200,0.013558667153120041
1699505423.4444008,371600,0.013818414881825447
1699505586.4809966,371800,0.011598212644457817
1699505751.469679,372000,0.0117517514154315
1699506900.2839985,373400,0.011806606315076351
1699507233.758386,373800,0.011472680605947971
1699507400.3361282,374000,0.009910146705806255
1699508592.5848181,375200,0.013154733926057816
1699508758.287843,375400,0.012519922107458115
1699508921.8560448,375600,0.00923399068415165
1699509086.6381366,375800,0.012944774702191353
1699509250.3076415,376000,0.01420302502810955
1699509579.4201841,376400,0.015205606818199158
1699510097.2376032,377000,0.010558363050222397
1699511256.4447217,378400,0.01410329807549715
1699511420.4224215,378600,0.012314802035689354
1699511584.2897775,378800,0.012462642043828964
1699513253.706335,380600,0.014706599526107311
1699513745.9395506,381200,0.008697090670466423
1699513909.9007666,381400,0.014041194692254066
1699514573.1232588,382200,0.01107376255095005
1699514738.5080147,382400,0.016511213034391403
1699514904.2590096,382600,0.011798597872257233
1699515071.5629542,382800,0.01050502248108387
1699515576.519385,383400,0.011507956311106682
1699515745.2894464,383600,0.012161683291196823
1699515914.1060045,383800,0.01048141811043024
1699516084.3614104,384000,0.014781511388719082
1699516761.0628867,384800,0.00956396572291851
1699516930.3993979,385000,0.013960028067231178
1699517273.1410975,385200,0.015028901398181915
1699517769.440619,385800,0.011803967878222466
1699518098.6697571,386200,0.012428206391632557
1699518438.8248901,386600,0.009911959990859032
1699518775.6959074,387000,0.0131990946829319
1699518940.2160423,387200,0.013850630261003971
1699519104.4491336,387400,0.012757566757500172
1699519433.5416405,387800,0.010533686727285385
1699519601.6848476,388000,0.010472504422068596
1699520449.9383757,389000,0.012249390594661236
1699520951.1388874,389600,0.013229088857769966
1699521280.9394119,390000,0.013892291113734245
1699521962.923436,390600,0.012912984937429428
1699522467.2955277,391200,0.008890436962246895
1699522637.5416055,391400,0.015562456101179123
1699522974.8140008,391800,0.015433991327881813
1699523314.2761075,392200,0.010207071900367737
1699524322.058742,393400,0.010588080622255802
1699524488.1592443,393600,0.013400138355791569
1699524827.6773274,394000,0.012060527689754963
1699525167.111367,394400,0.015517573803663254
1699526851.2796144,396200,0.012261482886970043
1699527016.401641,396400,0.010941731743514538
1699527181.1295326,396600,0.01161192823201418
1699527344.8050048,396800,0.010662113316357136
1699529327.6270711,399200,0.013203505426645279
1699529666.5953462,399600,0.01084452960640192
1699530006.3665552,400000,0.009703344665467739
1699530512.9379225,400400,0.01104913279414177
1699531169.9773912,401200,0.013278353027999401
1699531337.999635,401400,0.01472229789942503
1699531506.0773509,401600,0.015620164573192596
1699531671.3709128,401800,0.01306734699755907
1699531835.2700062,402000,0.013412113301455975
1699531999.5036182,402200,0.009350737556815147
1699532164.0828676,402400,0.014736300334334373
1699532502.6897492,402800,0.012048987671732903
1699532668.9879596,403000,0.012856895104050636
1699532838.839349,403200,0.011806422844529152
1699533177.0739923,403600,0.010778149589896202
1699534019.0271752,404600,0.020657848566770554
1699534690.2918315,405200,0.010463647544384003
1699535023.244271,405600,0.009641527198255062
1699535195.7522578,405800,0.01452661957591772
1699535529.671723,406200,0.015215071849524975
1699536023.7172077,406800,0.014764555729925632
1699536516.5884333,407400,0.011193051002919674
1699536849.022239,407800,0.009453198872506618
1699537348.3610332,408400,0.012449147179722786
1699537855.9325333,409000,0.010982216335833073
1699538024.6166923,409200,0.014963928610086441
1699538534.4611573,409800,0.01197606697678566
1699539051.650473,410200,0.011637389659881592
1699539222.9080675,410400,0.012442911975085735
1699540558.2724006,412000,0.01512011419981718
1699540723.4070845,412200,0.011016972362995148
1699541057.4964743,412600,0.013782734051346779
1699541890.0633245,413600,0.010356366634368896
1699542714.921166,414600,0.015115251764655113
1699542883.6297116,414800,0.01276053860783577
1699543054.7008283,415000,0.01242654025554657
1699543564.6721501,415400,0.015428190119564533
1699543731.2370627,415600,0.012643241323530674
1699544066.9524066,416000,0.015502809546887875
1699544406.1410444,416400,0.011253614909946918
1699544914.9275596,417000,0.012228613719344139
1699545085.9119666,417200,0.010244202800095081
1699545758.0023594,418000,0.008662218227982521
1699546582.2304237,419000,0.015751376748085022
1699546914.9834287,419400,0.017282472923398018
1699548091.8693745,420600,0.012085020542144775
1699548258.9785795,420800,0.011580409482121468
1699548429.7932768,421000,0.014338245615363121
1699548598.3307145,421200,0.009527935646474361
1699548768.8678255,421400,0.013047417625784874
1699549271.0620635,422000,0.011470701545476913
1699549603.6180065,422400,0.011597712524235249
1699550104.0800323,423000,0.009917644783854485
1699550273.279395,423200,0.010435344651341438
1699550778.5304418,423800,0.012040204368531704
1699551106.6505926,424200,0.011175863444805145
1699551435.430298,424600,0.013293147087097168
1699551601.8800964,424800,0.012336518615484238
1699551768.3108807,425000,0.01279899850487709
1699552606.5977054,425800,0.01007014885544777
1699553291.062618,426600,0.010252747684717178
1699553463.0378032,426800,0.01194272842258215
1699553632.1167989,427000,0.013746724463999271
1699554295.1988285,427800,0.015484126284718513
1699554463.5493486,428000,0.016253391280770302
1699554808.763679,428400,0.012887713499367237
1699554981.3353083,428600,0.011880576610565186
1699555324.9072673,429000,0.014547807164490223
1699555498.2496617,429200,0.011320933699607849
1699555671.9582736,429400,0.009883856400847435
1699556014.0847821,429800,0.01235443726181984
1699556186.7797418,430000,0.016595927998423576
1699556533.451377,430200,0.01151899341493845
1699556702.2919688,430400,0.015452231280505657
1699557225.8617632,431000,0.01132909581065178
1699557575.3294117,431400,0.013492029160261154
1699557745.9809506,431600,0.011751633137464523
1699558764.3599641,432800,0.013231335207819939
1699558936.5620627,433000,0.011543961241841316
1699559110.100296,433200,0.013671180233359337
1699559802.3622634,434000,0.012511169537901878
1699560154.8394146,434400,0.012720316648483276
1699560503.447521,434800,0.014030893333256245
1699561366.401089,435600,0.011421929113566875
1699562557.9873462,437000,0.012501871213316917
1699563063.095969,437600,0.010931061580777168
1699563410.5586333,438000,0.014549029991030693
1699563760.5717537,438400,0.012403056025505066
1699563936.1125267,438600,0.01373734138906002
1699564276.41846,439000,0.012406649067997932
1699564621.4240217,439400,0.017675822600722313
1699564971.5631537,439800,0.018059903755784035
1699565149.4773645,440000,0.012591934762895107
1699565498.1957707,440200,0.012472180649638176
1699566004.6798625,440800,0.012026714161038399
1699566175.405426,441000,0.014237460680305958
1699566682.8259459,441600,0.01248295046389103
1699566852.011793,441800,0.011584507301449776
1699567355.6806335,442400,0.013693884946405888
1699567867.8701842,443000,0.011144785210490227
1699568544.5494332,443800,0.011226831935346127
1699569531.6881847,445000,0.012929048389196396
1699569872.6837065,445200,0.01219545491039753
1699570366.352187,445800,0.014207208529114723
1699570530.9392798,446000,0.015940731391310692
1699570859.8000004,446400,0.01225414127111435
1699571195.176768,446800,0.014599323272705078
1699571364.8018868,447000,0.01379311177879572
1699571703.09659,447400,0.00875326618552208
1699571875.151788,447600,0.012496812269091606
1699572214.9455576,448000,0.012058212421834469
1699572383.3896685,448200,0.016732696443796158
1699572547.8407168,448400,0.016422759741544724
1699572712.3487961,448600,0.009091690182685852
1699573046.708647,449000,0.010073102079331875
1699573383.5501108,449400,0.012891698628664017
1699573550.4329522,449600,0.014103146269917488
1699574394.20844,450400,0.011369103565812111
1699574562.086765,450600,0.011247731745243073
1699574901.7765443,451000,0.01458820328116417
1699575403.678347,451600,0.010580999776721
1699575735.7882953,452000,0.012916674837470055
1699576231.1070633,452600,0.010332685895264149
1699577220.5980368,453800,0.0093588437885046
1699578206.9389074,455000,0.012763852253556252
1699579041.9486167,455800,0.01028241217136383
1699579535.1913188,456400,0.013256045058369637
1699580365.8984585,457400,0.009649394080042839
1699580701.325991,457800,0.0116566251963377
1699581193.311351,458400,0.012151872739195824
1699582183.4919462,459600,0.01104382798075676
1699582348.0397782,459800,0.010018774308264256
1699582860.369551,460200,0.01050177775323391
1699583353.6617427,460800,0.011653417721390724
1699583844.9825897,461400,0.011570963077247143
1699584014.4290364,461600,0.014225618913769722
1699584184.7962594,461800,0.009361855685710907
1699585685.340979,463600,0.014143100939691067
1699585850.590238,463800,0.011321953497827053
1699586013.5517387,464000,0.010660838335752487
1699586177.440988,464200,0.013620357029139996
1699586509.3083422,464600,0.012844725511968136
1699586836.9205608,465000,0.010037585161626339
1699587506.6945968,465600,0.012165865860879421
1699587670.6227586,465800,0.014769741334021091
1699588340.2572496,466600,0.012485120445489883
1699588680.1915762,467000,0.012234877794981003
1699588849.4210985,467200,0.009269344620406628
1699589016.5220096,467400,0.012165769934654236
1699589185.7179186,467600,0.014491199515759945
1699590518.2684395,469200,0.010744091123342514
1699592184.5712645,471000,0.009290890768170357
1699592514.8623412,471400,0.009917296469211578
1699593024.6544561,472000,0.014466939494013786
1699593869.9912899,473000,0.009073016233742237
1699594368.4784784,473600,0.015664473176002502
1699594538.9056783,473800,0.011359302327036858
1699595033.188697,474400,0.010220777243375778
1699595198.0723352,474600,0.011128142476081848
1699595868.5502756,475200,0.00926270242780447
1699596359.3884966,475800,0.00967907439917326
1699596694.9421215,476200,0.010880213230848312
1699597029.3712032,476600,0.016003400087356567
1699597527.7661161,477200,0.012410664930939674
1699598024.6502404,477800,0.011221973225474358
1699598193.205164,478000,0.011890480294823647
1699598362.221809,478200,0.011378077790141106
1699598699.6417928,478600,0.009790132753551006
1699600230.5918357,480200,0.012582018971443176
1699600557.8295674,480600,0.010968907736241817
1699600893.4307575,481000,0.009682325646281242
1699601227.418927,481400,0.01575065776705742
1699602047.89972,482400,0.012289222329854965
1699602884.621601,483400,0.015538635663688183
1699603559.9236853,484200,0.012462657876312733
1699604228.8186107,485000,0.014166729524731636
1699604570.3379188,485200,0.013645298779010773
1699604735.140733,485400,0.01419876143336296
1699605390.77476,486200,0.013158416375517845
1699605558.101716,486400,0.013028490357100964
1699605728.9802785,486600,0.010124936699867249
1699605896.162129,486800,0.011407668702304363
1699606407.417185,487400,0.013095811009407043
1699607253.365031,488400,0.013559725135564804
1699607762.6305144,489000,0.014138218946754932
1699608088.667088,489400,0.015050333924591541
1699608924.041124,490200,0.012962314300239086
1699609086.251717,490400,0.013430961407721043
1699609250.6554153,490600,0.01342547032982111
1699609414.6010594,490800,0.01038370095193386
1699609744.99026,491200,0.010269306600093842
1699610076.4258134,491600,0.011011045426130295
1699610566.1661913,492200,0.012171747162938118
1699611060.2881904,492800,0.01291298121213913
1699611228.0886405,493000,0.009967630729079247
1699611557.5031376,493400,0.0125212911516428
1699611886.70627,493800,0.010062473826110363
1699613219.7911823,495200,0.012118691578507423
1699613729.525657,495800,0.01452418603003025
1699613897.9823136,496000,0.014669564552605152
1699614235.8307052,496400,0.0160208810120821
1699614570.6586835,496800,0.011607041582465172
1699614901.8953242,497200,0.012676935642957687
1699615071.824058,497400,0.009441360831260681
1699615400.5790164,497800,0.012665145099163055
1699615890.411245,498400,0.014742786064743996
1699616216.870889,498800,0.017021384090185165
1699616718.750131,499400,0.013717559166252613
1699617050.640594,499800,0.013105016201734543
1699617220.1358876,500000,0.012346283532679081


==> data/main/HiT-SIR-DIV.csv <==
Wall time,Step,Value
1699189886.7851894,5000,30.140460968017578
1699194134.6943555,10000,30.899248123168945
1699198363.8544016,15000,31.337215423583984
1699202589.656306,20000,31.55794334411621
1699206827.360416,25000,31.678421020507812
1699211064.081504,30000,31.86031150817871
1699215298.5586994,35000,31.80221176147461
1699219537.94139,40000,31.98659896850586
1699223785.3379936,45000,32.09482192993164
1699228040.3324869,50000,32.14136505126953
1699232310.174841,55000,32.108829498291016
1699236552.8870513,60000,32.236873626708984
1699240789.2642243,65000,32.27275848388672
1699245027.5530424,70000,32.26650619506836
1699249274.4023488,75000,32.26500701904297
1699253503.000808,80000,32.3489875793457
1699257740.453599,85000,32.35753631591797
1699261987.288857,90000,32.41269302368164
1699266233.6195056,95000,32.42668533325195
1699270527.585631,100000,32.36402130126953
1699274844.5772104,105000,32.48268508911133
1699279130.5428567,110000,32.46847915649414
1699283392.0186658,115000,32.38439178466797
1699287681.537488,120000,32.512847900390625
1699291971.8244545,125000,32.49565124511719
1699296250.0972166,130000,32.5129280090332
1699300535.7589586,135000,32.478759765625
1699304843.7148585,140000,32.48488998413086
1699309130.1583114,145000,32.444366455078125
1699313411.52532,150000,32.45619201660156
1699317690.9848242,155000,32.52215576171875
1699322012.2623565,160000,32.575660705566406
1699326313.5394704,165000,32.48394775390625
1699330603.9633362,170000,32.594417572021484
1699334902.4621098,175000,32.53306198120117
1699339212.3935137,180000,32.60110092163086
1699343499.9145687,185000,32.586570739746094
1699347829.610954,190000,32.65243148803711
1699352143.4632647,195000,32.60850524902344
1699356469.5266473,200000,32.5572624206543
1699360806.4257743,205000,32.54548263549805
1699365161.0344272,210000,32.66111755371094
1699369399.5170548,215000,32.656803131103516
1699373732.221392,220000,32.59227752685547
1699378038.3097687,225000,32.66271209716797
1699382326.1171007,230000,32.67412185668945
1699386608.737402,235000,32.68909454345703
1699390910.381444,240000,32.72092819213867
1699395229.9301376,245000,32.693904876708984
1699399559.2604728,250000,32.71091079711914
1699403865.4399586,255000,32.749061584472656
1699408179.7983155,260000,32.750240325927734
1699412476.1950254,265000,32.803489685058594
1699416806.8434842,270000,32.76990509033203
1699421146.2837944,275000,32.7822151184082
1699425498.3200836,280000,32.731868743896484
1699429814.436396,285000,32.76470184326172
1699434210.0434349,290000,32.773685455322266
1699438529.185552,295000,32.79026412963867
1699442823.3670514,300000,32.732357025146484
1699447158.1137123,305000,32.7769775390625
1699451523.5745938,310000,32.766544342041016
1699455880.4621813,315000,32.77279281616211
1699460229.571728,320000,32.79929733276367
1699464569.4143167,325000,32.7914924621582
1699468890.485346,330000,32.79239273071289
1699473222.224549,335000,32.76517105102539
1699477632.5780382,340000,32.810646057128906
1699482103.4151433,345000,32.78023910522461
1699486585.2783208,350000,32.72569274902344
1699490938.904872,355000,32.75734329223633
1699495262.3297684,360000,32.80220413208008
1699499684.3988347,365000,32.758235931396484
1699504023.3114934,370000,32.784141540527344
1699508339.8890395,375000,32.75191879272461
1699512668.5102925,380000,32.76356506347656
1699517020.4459312,385000,32.79088592529297
1699521369.8362663,390000,32.7803955078125
1699525762.242951,395000,32.763370513916016
1699530096.7340975,400000,32.76008605957031
1699534436.8822186,405000,32.82304000854492
1699538793.7026982,410000,32.84678268432617
1699543144.5586948,415000,32.8409423828125
1699547508.8528032,420000,32.844268798828125
1699551857.5741107,425000,32.85183334350586
1699556276.4254138,430000,32.84199523925781
1699560769.9907458,435000,32.834842681884766
1699565239.8111734,440000,32.85103225708008
1699569620.8189535,445000,32.87600326538086
1699573969.0495985,450000,32.83717346191406
1699578295.8046372,455000,32.87727737426758
1699582607.625422,460000,32.88111877441406
1699586926.3082263,465000,32.90187072753906
1699591276.258236,470000,32.877864837646484
1699595615.8613458,475000,32.855838775634766
1699599977.1583016,480000,32.87942123413086
1699604318.3405597,485000,32.87220764160156
1699608670.6629627,490000,32.89506149291992
1699612967.2473426,495000,32.876712799072266
1699617310.155716,500000,32.88562774658203


==> data/main/HiT-SNG2x-M109.csv <==
Wall time,Step,Value
1699799603.640828,5000,36.70502471923828
1699802414.6905313,10000,37.592647552490234
1699805225.4630656,15000,37.893619537353516
1699808112.3729565,20000,38.027034759521484
1699811003.2613907,25000,38.224639892578125
1699813810.4685235,30000,38.47113037109375
1699816616.0298839,35000,38.56077575683594
1699819422.7573855,40000,38.62922286987305
1699822229.7495635,45000,38.55889129638672
1699825037.1001136,50000,38.804962158203125
1699827839.2251325,55000,38.76108932495117
1699830640.6445482,60000,38.70956802368164
1699833442.0525978,65000,38.807647705078125
1699836244.9873781,70000,38.921810150146484
1699839048.395495,75000,38.882057189941406
1699841854.511293,80000,38.79997634887695
1699844664.6867213,85000,38.96078109741211
1699847508.262962,90000,39.042694091796875
1699850363.3223608,95000,38.90459060668945
1699853182.4471745,100000,39.041648864746094
1699856001.078246,105000,39.03395462036133
1699858835.514026,110000,39.078033447265625
1699861652.0244365,115000,39.12076187133789
1699864515.131981,120000,39.08341598510742
1699867375.012567,125000,39.08977127075195
1699870230.3318682,130000,39.122745513916016
1699873092.4461997,135000,39.06819152832031
1699875950.3709629,140000,39.094669342041016
1699878805.3485038,145000,39.15643310546875
1699881662.933618,150000,39.16335678100586
1699884526.9943593,155000,39.130210876464844
1699887389.901838,160000,39.216800689697266
1699890264.532242,165000,39.140289306640625
1699893100.194136,170000,39.220924377441406
1699895932.6432123,175000,39.22597885131836
1699898777.0523553,180000,39.158958435058594
1699901628.237216,185000,39.21871566772461
1699904484.9636564,190000,39.25400161743164
1699907335.249572,195000,39.2742919921875
1699910193.594933,200000,39.241519927978516
1699913050.568367,205000,39.136924743652344
1699915904.5158036,210000,39.251956939697266
1699918742.076315,215000,39.22841262817383
1699921584.6147292,220000,39.27090835571289
1699924432.5325463,225000,39.25924301147461
1699927279.7779014,230000,39.23810577392578
1699930111.4585118,235000,39.28538131713867
1699932940.8531108,240000,39.28722381591797
1699935774.2052062,245000,39.29536819458008
1699938614.939326,250000,39.295928955078125
1699941455.0232065,255000,39.36212921142578
1699944293.387904,260000,39.389984130859375
1699947127.732737,265000,39.34823226928711
1699949967.0376146,270000,39.38047409057617
1699953011.6611166,275000,39.390106201171875
1699956078.7569752,280000,39.35512161254883
1699959161.0594888,285000,39.400840759277344
1699962248.694899,290000,39.398433685302734
1699965325.1499777,295000,39.42548370361328
1699968395.429703,300000,39.35459518432617
1699971446.0436263,305000,39.39665985107422
1699974512.2711222,310000,39.39485168457031
1699977573.1489952,315000,39.392826080322266
1699980634.2698586,320000,39.376007080078125
1699983699.0040762,325000,39.40634536743164
1699986757.993979,330000,39.41251754760742
1699989820.051274,335000,39.43870544433594
1699992877.0952883,340000,39.41455841064453
1699995932.6099732,345000,39.40659713745117
1699998999.557406,350000,39.441036224365234
1700002448.7753575,355000,39.422645568847656
1700005507.3443437,360000,39.37710189819336
1700008559.5154326,365000,39.410797119140625
1700011720.3482642,370000,39.40607833862305
1700015010.6636202,375000,39.38064956665039
1700018393.4787846,380000,39.44551086425781
1700021806.862508,385000,39.43772506713867
1700025177.9679604,390000,39.433998107910156
1700028536.8269587,395000,39.428131103515625
1700031860.3883355,400000,39.45310974121094
1700035165.7867236,405000,39.48700714111328
1700038748.1579795,410000,39.46492385864258
1700042204.7000172,415000,39.46330261230469
1700045615.24886,420000,39.47371292114258
1700049223.3811674,425000,39.476905822753906
1700052635.254762,430000,39.49034118652344
1700055930.1651354,435000,39.484214782714844
1700059237.1090286,440000,39.472190856933594
1700062585.9620242,445000,39.47489929199219
1700065655.8025432,450000,39.478458404541016
1700068719.523207,455000,39.49605941772461
1700071787.0515864,460000,39.48527145385742
1700074884.3848855,465000,39.48904800415039
1700077966.542255,470000,39.485347747802734
1700081054.060668,475000,39.492393493652344
1700084163.89803,480000,39.498172760009766
1700087250.6415083,485000,39.51631546020508
1700090341.558076,490000,39.51706314086914
1700093439.6211286,495000,39.50090789794922
1700096479.5603864,500000,39.50907897949219


==> data/main/HiT-SNG2x-U100.csv <==
Wall time,Step,Value
1699799529.2126913,5000,30.1634521484375
1699802341.960991,10000,30.907230377197266
1699805152.8694994,15000,31.273725509643555
1699807986.1412418,20000,31.54329490661621
1699810930.6266448,25000,31.590953826904297
1699813738.062058,30000,31.800329208374023
1699816543.4317966,35000,31.86783790588379
1699819350.07527,40000,31.93812370300293
1699822157.0638475,45000,31.966428756713867
1699824964.4542582,50000,32.00001907348633
1699827766.7056901,55000,32.05246353149414
1699830568.0603352,60000,32.18882751464844
1699833369.482371,65000,32.120174407958984
1699836172.2317374,70000,32.24787902832031
1699838975.855992,75000,32.29619216918945
1699841781.897056,80000,32.24887466430664
1699844591.8186085,85000,32.35429000854492
1699847433.441143,90000,32.31310272216797
1699850290.8518314,95000,32.275089263916016
1699853109.5639572,100000,32.44350051879883
1699855928.2051094,105000,32.30841827392578
1699858761.874189,110000,32.437557220458984
1699861578.9622607,115000,32.41322326660156
1699864442.3109937,120000,32.458648681640625
1699867302.515934,125000,32.506866455078125
1699870157.6191435,130000,32.44749069213867
1699873017.7087133,135000,32.490901947021484
1699875876.2508533,140000,32.539833068847656
1699878732.5496454,145000,32.52251052856445
1699881590.295056,150000,32.558048248291016
1699884451.7762284,155000,32.55534744262695
1699887314.5040326,160000,32.551368713378906
1699890189.652233,165000,32.60633087158203
1699893027.595334,170000,32.62206268310547
1699895860.076483,175000,32.599281311035156
1699898704.4385712,180000,32.57722473144531
1699901555.688696,185000,32.637290954589844
1699904412.4459028,190000,32.63191223144531
1699907261.6248844,195000,32.629207611083984
1699910121.062342,200000,32.527587890625
1699912977.5446422,205000,32.688751220703125
1699915831.371421,210000,32.67318344116211
1699918669.4449263,215000,32.70643997192383
1699921511.9373362,220000,32.68711471557617
1699924360.0441887,225000,32.66719055175781
1699927206.496748,230000,32.65569305419922
1699930038.657707,235000,32.68827819824219
1699932868.299264,240000,32.70591354370117
1699935701.7112253,245000,32.58803939819336
1699938542.4153984,250000,32.69303894042969
1699941382.3568485,255000,32.80660629272461
1699944220.5793126,260000,32.78178405761719
1699947054.987994,265000,32.84169006347656
1699949894.253886,270000,32.84490966796875
1699952863.6047428,275000,32.860984802246094
1699955927.2974188,280000,32.79051971435547
1699959009.9397216,285000,32.881309509277344
1699962098.0185833,290000,32.854671478271484
1699965173.1794782,295000,32.87594223022461
1699968246.1340408,300000,32.88414764404297
1699971296.081465,305000,32.90224838256836
1699974361.936097,310000,32.87699508666992
1699977422.2112317,315000,32.86604309082031
1699980483.8126707,320000,32.91334915161133
1699983548.6903124,325000,32.90279006958008
1699986607.450699,330000,32.90111541748047
1699989669.7546768,335000,32.87295913696289
1699992726.264265,340000,32.872615814208984
1699995782.017177,345000,32.84694290161133
1699998849.0484679,350000,32.91490173339844
1700002298.4508739,355000,32.881080627441406
1700005356.1809027,360000,32.8988037109375
1700008408.8138392,365000,32.84756851196289
1700011560.440403,370000,32.92754364013672
1700014854.573288,375000,32.86796188354492
1700018228.4886663,380000,32.920677185058594
1700021649.3212614,385000,32.886905670166016
1700025017.8937557,390000,32.903099060058594
1700028378.5018232,395000,32.91844940185547
1700031701.8764322,400000,32.89632034301758
1700035006.832373,405000,32.9799919128418
1700038595.2042174,410000,32.9576301574707
1700042046.0848126,415000,32.99320983886719
1700045454.9531603,420000,32.991390228271484
1700049065.0806553,425000,32.94842529296875
1700052474.6663902,430000,33.00130081176758
1700055769.1191463,435000,33.04655456542969
1700059076.757531,440000,33.019447326660156
1700062428.169557,445000,32.97895431518555
1700065574.4211662,450000,32.97850036621094
1700068641.4159136,455000,33.02980422973633
1700071706.1173563,460000,33.03499221801758
1700074806.0907488,465000,33.00834274291992
1700077887.8482895,470000,33.04910659790039
1700080973.1077547,475000,33.051612854003906
1700084084.3494966,480000,33.04922103881836
1700087170.0446525,485000,33.04328918457031
1700090262.1644266,490000,33.05118942260742
1700093359.5880816,495000,33.05583190917969
1700096401.4681065,500000,33.05640411376953


==> data/main/PSA-flops.csv <==
Step,Value
16,0.00427008
32,0.04067328
64,0.54018048
96,2.63098368
128,8.20051968

==> data/main/SCC-flops.csv <==
Step,Value
16,0.004478976
32,0.017915904
64,0.071663616
96,0.161243136
128,0.286654464

==> data/main/SwinIR-DF2K-M109.csv <==
Wall time,Step,Value
1699485267.353201,5000,35.22848129272461
1699487785.6593256,10000,36.9646110534668
1699490301.731989,15000,37.40434646606445
1699492824.2768412,20000,37.65013885498047
1699495351.2261882,25000,37.879547119140625
1699497876.6440933,30000,38.00690460205078
1699500399.120649,35000,38.095550537109375
1699502923.261547,40000,38.2046012878418
1699505440.7871487,45000,38.265838623046875
1699507962.341902,50000,38.27901077270508
1699510484.0085967,55000,38.40646743774414
1699513009.7501624,60000,38.429359436035156
1699515531.3772378,65000,38.3807258605957
1699518058.9816854,70000,38.43082046508789
1699520586.3072717,75000,38.452178955078125
1699523112.3113036,80000,38.53297424316406
1699525637.6862714,85000,38.5535888671875
1699528162.8538535,90000,38.65693283081055
1699530686.8244565,95000,38.60144805908203
1699533210.1009955,100000,38.68683624267578
1699535732.1633086,105000,38.62469482421875
1699538251.9251308,110000,38.6168212890625
1699540783.9936466,115000,38.730899810791016
1699543306.9863987,120000,38.76488494873047
1699545832.1824934,125000,38.720375061035156
1699548356.3692474,130000,38.751338958740234
1699550877.0629873,135000,38.814640045166016
1699553400.3272693,140000,38.73261642456055
1699555923.6919992,145000,38.81955337524414
1699558443.655233,150000,38.832584381103516
1699560967.637792,155000,38.874664306640625
1699563492.8278372,160000,38.834144592285156
1699566018.8057141,165000,38.87407302856445
1699568539.0995095,170000,38.89878845214844
1699571062.7148678,175000,38.84257507324219
1699573589.648784,180000,38.915496826171875
1699576117.515023,185000,38.86928939819336
1699578640.196148,190000,38.90702819824219
1699581165.2650857,195000,38.953224182128906
1699583693.0480592,200000,38.997440338134766
1699586220.3495276,205000,38.919368743896484
1699588745.6705523,210000,38.97760772705078
1699591267.645139,215000,38.88373565673828
1699593793.214358,220000,38.95452117919922
1699596324.383648,225000,38.98883056640625
1699598848.5456028,230000,38.94819641113281
1699601368.4000485,235000,38.976505279541016
1699603889.9574206,240000,38.98516845703125
1699606415.5613942,245000,39.00298309326172
1699608940.8861437,250000,39.014041900634766
1699611468.1140084,255000,39.06013488769531
1699613994.2471097,260000,39.1239128112793
1699616520.5442853,265000,39.07065963745117
1699619046.1668274,270000,39.08233642578125
1699621572.0562341,275000,39.11896514892578
1699624101.0908349,280000,39.1021728515625
1699626630.1060636,285000,39.109745025634766
1699629155.2545462,290000,39.114131927490234
1699631681.0120676,295000,39.090782165527344
1699634197.5414078,300000,39.123382568359375
1699636754.2963943,305000,39.08030319213867
1699639278.5387685,310000,39.08934783935547
1699641797.5048165,315000,39.12537384033203
1699644319.2881494,320000,39.07331085205078
1699646841.7500474,325000,39.13435745239258
1699649372.3549254,330000,39.13313674926758
1699651914.7937136,335000,39.12222671508789
1699654441.6281288,340000,39.118896484375
1699656965.6006825,345000,39.15023422241211
1699659496.205381,350000,39.15129470825195
1699662184.2833598,355000,39.13908386230469
1699664697.334025,360000,39.13268280029297
1699667206.7886598,365000,39.17491149902344
1699669728.4508588,370000,39.101776123046875
1699672238.2689261,375000,39.10600662231445
1699674748.873114,380000,39.11208724975586
1699677258.2399807,385000,39.18040466308594
1699679769.1689074,390000,39.19668197631836
1699682281.3524303,395000,39.18096923828125
1699684795.0269945,400000,39.164024353027344
1699687308.2585368,405000,39.219425201416016
1699689821.1383498,410000,39.225101470947266
1699692332.7586737,415000,39.2075309753418
1699694845.6027665,420000,39.21247863769531
1699697362.5254004,425000,39.20656204223633
1699699890.5689838,430000,39.219078063964844
1699702400.048409,435000,39.23046112060547
1699704912.2713776,440000,39.214820861816406
1699707427.4287229,445000,39.21124267578125
1699709944.105132,450000,39.232730865478516
1699712455.3563364,455000,39.23484802246094
1699714965.707399,460000,39.23291778564453
1699717477.1700346,465000,39.24552536010742
1699719987.9709468,470000,39.24930191040039
1699722497.3335383,475000,39.23828887939453
1699725009.7289314,480000,39.24406433105469
1699727520.0262833,485000,39.26189041137695
1699730030.5617616,490000,39.249691009521484
1699732532.2363222,495000,39.241363525390625
1699735037.6483886,500000,39.2567138671875


==> data/main/SwinIR-DF2K-U100.csv <==
Wall time,Step,Value
1699485032.2137818,5000,29.0855770111084
1699487550.857204,10000,30.15876579284668
1699490067.053305,15000,30.691726684570312
1699492587.2764475,20000,30.952804565429688
1699495116.1204195,25000,31.163036346435547
1699497639.177864,30000,31.262571334838867
1699500162.085586,35000,31.407060623168945
1699502685.4231987,40000,31.519134521484375
1699505206.7811115,45000,31.535186767578125
1699507725.3785212,50000,31.60021209716797
1699510247.30775,55000,31.646743774414062
1699512771.4770954,60000,31.720136642456055
1699515296.073727,65000,31.750093460083008
1699517821.115467,70000,31.823514938354492
1699520347.5354068,75000,31.8864803314209
1699522873.935258,80000,31.919248580932617
1699525399.2562346,85000,31.898237228393555
1699527927.2864559,90000,31.967748641967773
1699530449.7796075,95000,31.965961456298828
1699532973.91152,100000,31.989608764648438
1699535495.9285154,105000,32.02549362182617
1699538017.9075634,110000,32.09049987792969
1699540546.539879,115000,32.058555603027344
1699543071.1624546,120000,32.045188903808594
1699545595.4325714,125000,32.106075286865234
1699548122.9392512,130000,32.13164138793945
1699550641.6756964,135000,32.141937255859375
1699553163.8181398,140000,32.198951721191406
1699555687.8065803,145000,32.190086364746094
1699558208.2173421,150000,32.19801330566406
1699560732.5746417,155000,32.2083854675293
1699563256.767871,160000,32.25237274169922
1699565782.781601,165000,32.2364616394043
1699568303.4561162,170000,32.277706146240234
1699570827.6321416,175000,32.20157241821289
1699573352.9917042,180000,32.26897048950195
1699575882.2332199,185000,32.28188705444336
1699578403.8589141,190000,32.277740478515625
1699580928.7214346,195000,32.28249740600586
1699583456.1345742,200000,32.25818634033203
1699585982.8269207,205000,32.26359176635742
1699588508.3326805,210000,32.32210922241211
1699591031.5421493,215000,32.3580322265625
1699593555.4430673,220000,32.315452575683594
1699596088.4696653,225000,32.37691116333008
1699598612.2417643,230000,32.356266021728516
1699601133.0389955,235000,32.39500045776367
1699603654.296609,240000,32.406044006347656
1699606178.6316717,245000,32.339115142822266
1699608703.699148,250000,32.42223358154297
1699611230.565401,255000,32.46382141113281
1699613758.6722426,260000,32.44943618774414
1699616283.3187807,265000,32.50205993652344
1699618809.699773,270000,32.50209426879883
1699621334.8337474,275000,32.451904296875
1699623867.282436,280000,32.48221206665039
1699626393.2940183,285000,32.50719451904297
1699628918.836302,290000,32.53566360473633
1699631444.8800282,295000,32.52077865600586
1699633962.754982,300000,32.497066497802734
1699636518.669997,305000,32.527679443359375
1699639042.4413457,310000,32.546810150146484
1699641561.2809188,315000,32.52835464477539
1699644083.4132597,320000,32.5395393371582
1699646607.0340097,325000,32.557315826416016
1699649135.0178585,330000,32.572574615478516
1699651673.2049255,335000,32.551307678222656
1699654205.6190624,340000,32.52519607543945
1699656730.0653746,345000,32.49209213256836
1699659256.1067567,350000,32.54779052734375
1699661950.8753645,355000,32.53676223754883
1699664463.088062,360000,32.581146240234375
1699666973.4446843,365000,32.55232620239258
1699669491.4810734,370000,32.56581497192383
1699672003.8779325,375000,32.59497833251953
1699674515.298645,380000,32.573856353759766
1699677024.816862,385000,32.529014587402344
1699679534.5404146,390000,32.57976150512695
1699682047.272516,395000,32.55455017089844
1699684560.417625,400000,32.57761001586914
1699687072.9591258,405000,32.603633880615234
1699689585.63648,410000,32.64107894897461
1699692098.2719285,415000,32.64440155029297
1699694611.90778,420000,32.63102340698242
1699697128.8824348,425000,32.651126861572266
1699699656.9082415,430000,32.65406799316406
1699702165.3819628,435000,32.64866256713867
1699704677.458419,440000,32.6107063293457
1699707193.432669,445000,32.676658630371094
1699709709.6392379,450000,32.6742057800293
1699712221.4964542,455000,32.68390655517578
1699714732.151614,460000,32.663978576660156
1699717243.731814,465000,32.666534423828125
1699719754.0998352,470000,32.67729568481445
1699722262.824239,475000,32.71263122558594
1699724775.0884044,480000,32.713191986083984
1699727285.601548,485000,32.6923942565918
1699729796.3329942,490000,32.69868850708008
1699732299.8427,495000,32.70431137084961
1699734805.1860464,500000,32.7007942199707


==> data/main/SwinIR-DIV-M109.csv <==
Wall time,Step,Value
1698534169.809478,5000,35.398033142089844
1698537772.4867635,10000,36.883453369140625
1698541357.5639284,15000,37.35261154174805
1698544969.41522,20000,37.5948486328125
1698548576.7461283,25000,37.644683837890625
1698552190.9225771,30000,37.77315902709961
1698555803.7506104,35000,37.936588287353516
1698559404.8818789,40000,38.10805892944336
1698563005.2999854,45000,38.08641815185547
1698566615.1949584,50000,37.96331787109375
1698570226.9997845,55000,38.15357208251953
1698573834.2873902,60000,38.13099670410156
1698577434.8266814,65000,38.1521110534668
1698581034.0450644,70000,38.16353988647461
1698584677.520897,75000,38.3028564453125
1698588306.7877998,80000,38.332088470458984
1698591928.6968002,85000,38.317344665527344
1698595532.5036774,90000,38.37571716308594
1698599141.7817237,95000,38.3566780090332
1698602772.5946474,100000,38.37657165527344
1698606410.905719,105000,38.46712112426758
1698610026.7039127,110000,38.533931732177734
1698613634.760686,115000,38.45872497558594
1698617245.2915394,120000,38.44223403930664
1698620888.2341034,125000,38.522701263427734
1698624528.537034,130000,38.61915969848633
1698628183.0197299,135000,38.48259353637695
1698631830.2549994,140000,38.66539764404297
1698635463.992035,145000,38.52937698364258
1698639105.6989737,150000,38.40543746948242
1698642737.0671132,155000,38.66183853149414
1698646369.140349,160000,38.673519134521484
1698650006.882383,165000,38.62942123413086
1698653654.270643,170000,38.710689544677734
1698657306.488493,175000,38.64456558227539
1698660993.8569367,180000,38.762264251708984
1698664646.1070948,185000,38.582862854003906
1698668299.302994,190000,38.58015441894531
1698671953.6948385,195000,38.76264190673828
1698675604.8044002,200000,38.725624084472656
1698679263.6461327,205000,38.706172943115234
1698682918.1535301,210000,38.833900451660156
1698686572.4695084,215000,38.67753601074219
1698690227.774659,220000,38.673519134521484
1698693882.9369538,225000,38.74104690551758
1698697538.5545354,230000,38.68540954589844
1698701195.7281501,235000,38.738372802734375
1698704865.4911842,240000,38.68440246582031
1698708530.2891858,245000,38.799766540527344
1698712197.8680885,250000,38.76410675048828
1698715871.8874905,255000,38.85752868652344
1698719543.8194728,260000,38.803218841552734
1698723241.987664,265000,38.83207702636719
1698726944.9392998,270000,38.89421463012695
1698730647.223309,275000,38.94647216796875
1698734333.4879675,280000,38.88984680175781
1698738046.255071,285000,38.9138298034668
1698741739.6658432,290000,38.82768630981445
1698745424.8534825,295000,38.88585662841797
1698749078.4351707,300000,38.936058044433594
1698752721.3070362,305000,38.93635559082031
1698756356.9169958,310000,38.973548889160156
1698759999.0930462,315000,38.85185241699219
1698763652.1988072,320000,38.8426399230957
1698767396.083592,325000,38.92489242553711
1698771162.420228,330000,38.93844223022461
1698774922.1615748,335000,38.961029052734375
1698778676.289808,340000,38.96602249145508
1698782437.6567936,345000,38.964107513427734
1698786184.3401833,350000,38.96455001831055
1698789954.0853887,355000,38.922298431396484
1698793736.3762138,360000,38.98213577270508
1698797478.579179,365000,38.8834228515625
1698801234.916043,370000,38.94545364379883
1698804996.278147,375000,38.97107696533203
1698808759.9030526,380000,38.986122131347656
1698812509.2562726,385000,38.978641510009766
1698816227.4438927,390000,38.976280212402344
1698819924.2564805,395000,38.9752311706543
1698823627.342761,400000,38.966922760009766
1698827339.3216677,405000,38.9881706237793
1698831061.695061,410000,39.00424575805664
1698834755.6702683,415000,39.033164978027344
1698838459.7253177,420000,39.020694732666016
1698842159.4439871,425000,38.98949432373047
1698845867.072547,430000,39.007591247558594
1698849569.490168,435000,38.963951110839844
1698853262.6278293,440000,38.96107864379883
1698856961.7593446,445000,38.975826263427734
1698860658.6126544,450000,39.000755310058594
1698864351.8299243,455000,39.01067352294922
1698868041.2299087,460000,39.03379821777344
1698871724.6291518,465000,39.064369201660156
1698875419.7653396,470000,39.03529739379883
1698879122.8915343,475000,39.06056213378906
1698882817.2166946,480000,39.040740966796875
1698886498.4840572,485000,39.06624221801758
1698890181.1654503,490000,39.02705001831055
1698893861.1182683,495000,39.022830963134766
1698897526.35813,500000,39.053009033203125


==> data/main/SwinIR-DIV-loss.csv <==
Wall time,Step,Value
1698531300.7862227,1200,0.026708686724305153
1698531423.9370878,1400,0.01429369393736124
1698531916.8064754,2200,0.01670137792825699
1698532039.428044,2400,0.01972123607993126
1698532411.2629123,3000,0.018176309764385223
1698532533.6507504,3200,0.01971999555826187
1698532903.3182974,3800,0.01567983813583851
1698533026.2975934,4000,0.019545596092939377
1698533149.2793226,4200,0.016118407249450684
1698533643.1046436,5000,0.01603892631828785
1698535278.818799,6800,0.013038011267781258
1698535652.1363206,7400,0.01668485254049301
1698536145.7861118,8200,0.012552519328892231
1698536392.224742,8600,0.017237119376659393
1698536640.67054,9000,0.014451928436756134
1698536764.4349823,9200,0.016480406746268272
1698537012.2085257,9600,0.013424146920442581
1698537259.1670697,10000,0.016328753903508186
1698538264.9312346,10800,0.014243397861719131
1698538388.85935,11000,0.012037316337227821
1698538511.1878655,11200,0.015338144265115261
1698538633.9113631,11400,0.014754608273506165
1698538756.728955,11600,0.010684791952371597
1698539497.019205,12800,0.01158073265105486
1698539744.0979288,13200,0.01350582018494606
1698539867.9679751,13400,0.01798832416534424
1698539991.6998613,13600,0.014953002333641052
1698540114.5278864,13800,0.01093327533453703
1698540483.2376418,14400,0.016225550323724747
1698540607.9166255,14600,0.01663479208946228
1698540730.8661964,14800,0.01898050680756569
1698540854.2293463,15000,0.011757472530007362
1698541974.0005646,16000,0.012412793934345245
1698542590.2870862,17000,0.0181889645755291
1698542961.6818979,17600,0.011371443048119545
1698543085.27538,17800,0.015942133963108063
1698543824.7948456,19000,0.011761849746108055
1698545339.6868854,20600,0.016809340566396713
1698545711.3358872,21200,0.016605013981461525
1698545834.9503608,21400,0.011026659980416298
1698546699.0698063,22800,0.013536356389522552
1698547071.9694881,23400,0.011454926803708076
1698547319.690042,23800,0.012845512479543686
1698548699.4958997,25200,0.016618354246020317
1698548825.6871164,25400,0.010695824399590492
1698549198.8299134,26000,0.015632562339305878
1698549321.9772856,26200,0.010046177543699741
1698550187.623839,27600,0.010424034669995308
1698550435.4591484,28000,0.01199106965214014
1698550683.189155,28400,0.017182607203722
1698550807.596734,28600,0.014141114428639412
1698550931.6577885,28800,0.014751068316400051
1698552312.9485865,30200,0.010431625880300999
1698552940.5402935,31200,0.014689604751765728
1698553189.0755422,31600,0.013213226571679115
1698553313.1849964,31800,0.014228027313947678
1698553436.7787023,32000,0.01476892177015543
1698553807.4279485,32600,0.013150881044566631
1698554176.3170323,33200,0.01362651027739048
1698554424.340019,33600,0.012667512521147728
1698554548.300093,33800,0.014611943624913692
1698554917.3491845,34400,0.013056999072432518
1698556176.2302508,35600,0.015352127142250538
1698556299.665827,35800,0.012833790853619576
1698556546.2661057,36200,0.009443113580346107
1698556915.2959137,36800,0.015932973474264145
1698557162.0976725,37200,0.013368189334869385
1698557286.274131,37400,0.01641163043677807
1698557532.5025904,37800,0.014306090772151947
1698557779.1459823,38200,0.015941448509693146
1698557902.3586805,38400,0.013618361204862595
1698558769.191245,39800,0.0105027686804533
1698560267.4876127,41400,0.014199450612068176
1698560391.2419648,41600,0.01250912994146347
1698560515.7607775,41800,0.01103899721056223
1698561009.5889404,42600,0.016527509316802025
1698562245.0005631,44600,0.01326010562479496
1698562368.4871538,44800,0.01271108165383339
1698563127.690489,45200,0.013107743114233017
1698563378.1650553,45600,0.013983217999339104
1698563624.2561216,46000,0.015810048207640648
1698563996.060085,46600,0.012991230934858322
1698564119.5213258,46800,0.009042801335453987
1698564243.1726234,47000,0.010315772145986557
1698564613.6444263,47600,0.012086925096809864
1698565849.251101,49600,0.016661424189805984
1698566096.1603272,50000,0.01476109679788351
1698567355.5108738,51200,0.01383625902235508
1698567725.7552478,51800,0.014536485075950623
1698567849.1106014,52000,0.012867354787886143
1698567972.8949974,52200,0.014532173983752728
1698568095.8935935,52400,0.013525702059268951
1698568343.1892462,52800,0.014199445955455303
1698568840.811779,53600,0.01113070361316204
1698569088.5815063,54000,0.01341626513749361
1698569334.4693003,54400,0.01379445195198059
1698569582.558151,54800,0.014093540608882904
1698570720.9897444,55800,0.013076478615403175
1698571464.486209,57000,0.014194358140230179
1698572328.0095272,58400,0.01335864793509245
1698572451.1701171,58600,0.014671134762465954
1698573066.7176354,59600,0.015598657540977001
1698573189.9721434,59800,0.014522941783070564
1698574082.7293708,60400,0.01628144271671772
1698574206.3931377,60600,0.011864990927278996
1698574329.4315813,60800,0.015132224187254906
1698574823.3026114,61600,0.011732812039554119
1698574946.4669368,61800,0.013013097457587719
1698575191.798187,62200,0.012221084907650948
1698575561.907149,62800,0.013083847239613533
1698576055.1325343,63600,0.017076272517442703
1698576178.093957,63800,0.012201031669974327
1698576301.7378824,64000,0.013006896711885929
1698576424.910299,64200,0.01651197113096714
1698576672.1118858,64600,0.012894184328615665
1698577560.761399,65200,0.01307858806103468
1698577684.2571974,65400,0.011464035138487816
1698577808.3611233,65600,0.013202034868299961
1698578179.1494164,66200,0.011801435612142086
1698578548.7914128,66800,0.011385854333639145
1698579287.3200254,68000,0.018628599122166634
1698579534.3513477,68400,0.014349503442645073
1698579905.3384745,69000,0.012581491842865944
1698580028.8966224,69200,0.010804122313857079
1698580275.8606012,69600,0.008684700354933739
1698580399.2581751,69800,0.017045073211193085
1698581536.6791193,70800,0.01654965616762638
1698581661.6851416,71000,0.012068673968315125
1698582160.581437,71800,0.011569401249289513
1698582408.4291317,72200,0.0135811697691679
1698582781.553979,72800,0.01435813121497631
1698583281.4103882,73600,0.013377951458096504
1698583780.553434,74400,0.011992056854069233
1698584029.4674854,74800,0.017092622816562653
1698585050.711721,75600,0.011322933249175549
1698585175.5621638,75800,0.013091186992824078
1698585301.5911055,76000,0.013703976757824421
1698585550.6277537,76400,0.013844622299075127
1698586172.2108216,77400,0.015368374064564705
1698586297.1641357,77600,0.013962121680378914
1698586797.0879865,78400,0.01531667448580265
1698586922.3211908,78600,0.016788465902209282
1698587046.7685723,78800,0.014775006100535393
1698588806.454726,80800,0.01407823245972395
1698589430.7869186,81800,0.01312212273478508
1698590299.5479133,83200,0.010356941260397434
1698590421.8893962,83400,0.01580018177628517
1698591037.1686146,84400,0.015867335721850395
1698591159.7711039,84600,0.01172070112079382
1698591406.5242944,85000,0.010513877496123314
1698592178.6132913,85400,0.014494869858026505
1698592669.0315783,86200,0.013148481957614422
1698593774.1503813,88000,0.012197501957416534
1698594020.8868546,88400,0.012411639094352722
1698594144.0087051,88600,0.012619616463780403
1698594514.0089731,89200,0.01255888119339943
1698595780.2516015,90400,0.010904369875788689
1698596769.671749,92000,0.01405718270689249
1698596893.6605878,92200,0.014101334847509861
1698597017.9518435,92400,0.013361239805817604
1698597262.9681346,92800,0.011003529652953148
1698597385.9260879,93000,0.012027474120259285
1698597757.5062027,93600,0.015415872447192669
1698597880.7867346,93800,0.012330159544944763
1698598496.6064408,94800,0.013684360310435295
1698598619.9573889,95000,0.012978121638298035
1698600505.7177103,97200,0.013671123422682285
1698600879.6486628,97800,0.013601742684841156
1698601005.690396,98000,0.013452727347612381
1698601254.811616,98400,0.01245982013642788
1698601503.6008923,98800,0.011651953682303429
1698601877.1906226,99400,0.015219111926853657
1698603762.0590296,101600,0.012844419106841087
1698604261.1527116,102400,0.013009331189095974
1698604385.9070375,102600,0.010317225009202957
1698604636.30202,103000,0.010995592921972275
1698605009.4787679,103600,0.01464364118874073
1698605257.3596618,104000,0.012106881476938725
1698605883.5115757,105000,0.011928429827094078
1698606533.7690885,105200,0.013829614967107773
1698607277.932987,106400,0.011986207216978073
1698607523.819125,106800,0.01141362264752388
1698607647.506597,107000,0.012052061036229134
1698607770.700951,107200,0.012952872551977634
1698607894.3618257,107400,0.012965516187250614
1698608018.308155,107600,0.008585858158767223
1698608142.4005415,107800,0.013361490331590176
1698608389.3913193,108200,0.008912215009331703
1698608636.0359693,108600,0.012537108734250069
1698609253.8325315,109600,0.013306273147463799
1698609377.2671778,109800,0.014807571657001972
1698609499.5863407,110000,0.013099802657961845
1698610274.0484562,110400,0.012805442325770855
1698610771.6384144,111200,0.011198624968528748
1698611019.2768366,111600,0.0111193573102355
1698611265.60272,112000,0.012858087196946144
1698611760.5511577,112800,0.015225755050778389
1698611883.432401,113000,0.009906233288347721
1698612006.08842,113200,0.010379798710346222
1698612500.337304,114000,0.011912064626812935
1698612994.3114753,114800,0.013033171184360981
1698613117.3165553,115000,0.01694558560848236
1698614003.037921,115600,0.011854329146444798
1698614249.5584106,116000,0.014845171943306923
1698614373.4519997,116200,0.011563537642359734
1698614496.5421329,116400,0.0146649070084095
1698614619.548873,116600,0.014353926293551922
1698614743.414992,116800,0.011432521976530552
1698614867.3383625,117000,0.011371677741408348
1698615114.8365588,117400,0.014268103055655956
1698615238.469664,117600,0.015357905998826027
1698615854.9912503,118600,0.015873368829488754
1698615978.5266092,118800,0.013677101582288742
1698616347.2484722,119400,0.012434732168912888
1698616470.0704553,119600,0.010369167663156986
1698617370.291992,120200,0.009820438921451569
1698617619.3101964,120600,0.01236584410071373
1698618115.9923167,121400,0.015064667910337448
1698618364.7471766,121800,0.011866062879562378
1698618614.3276353,122200,0.013249442912638187
1698618865.9968362,122600,0.01057378202676773
1698619241.1595838,123200,0.014577114954590797
1698619737.0479004,124000,0.010994489304721355
1698619861.5206912,124200,0.011269085109233856
1698620108.4709375,124600,0.012515788897871971
1698621010.5547876,125200,0.012238172814249992
1698621509.814585,126000,0.012563571333885193
1698622131.3124664,127000,0.01425713486969471
1698623004.7299216,128400,0.016627825796604156
1698623127.538608,128600,0.008778654038906097
1698623375.5010676,129000,0.012826405465602875
1698623501.5769193,129200,0.011545868590474129
1698623627.3880565,129400,0.012610051780939102
1698623751.9759817,129600,0.015151993371546268
1698623998.9102988,130000,0.012244794517755508
1698624902.9082847,130600,0.012774787843227386
1698625403.028072,131400,0.011541677638888359
1698625527.8395705,131600,0.012294186279177666
1698626030.0461838,132400,0.013375220820307732
1698626408.011461,133000,0.013997100293636322
1698626910.6981113,133800,0.013612708076834679
1698627285.2273417,134400,0.01402081735432148
1698627408.6489196,134600,0.013303060084581375
1698627533.136308,134800,0.010350949130952358
1698627656.6140814,135000,0.009295951575040817
1698628304.807934,135200,0.00907426979392767
1698628556.8611948,135600,0.014174558222293854
1698628681.1697888,135800,0.011533302254974842
1698628805.0494292,136000,0.015409566462039948
1698629054.4890678,136400,0.011289284564554691
1698629178.830106,136600,0.012823663651943207
1698629302.9510384,136800,0.013637078925967216
1698629426.3068533,137000,0.011443009600043297
1698629677.9683073,137400,0.013643461279571056
1698629925.5615945,137800,0.013866128399968147
1698630049.9883533,138000,0.014794066548347473
1698630925.0124986,139400,0.017730269581079483
1698631296.8283894,140000,0.011592473834753036
1698631952.6301742,140200,0.015876803547143936
1698632076.540303,140400,0.010567963123321533
1698632327.4652297,140800,0.01493750512599945
1698632700.5379272,141400,0.010210791602730751
1698632948.8879745,141800,0.01291157491505146
1698633195.241925,142200,0.01043963897973299
1698633693.9075358,143000,0.01304344367235899
1698634191.2943835,143800,0.012856857851147652
1698634563.502293,144400,0.012468925677239895
1698634685.9369328,144600,0.012601397931575775
1698634809.077841,144800,0.020428644493222237
1698634932.6963913,145000,0.011783787980675697
1698635586.5701842,145200,0.014249522238969803
1698636206.6095085,146200,0.011045074090361595
1698636951.0594342,147400,0.01651390828192234
1698637199.418034,147800,0.01476704329252243
1698637324.6857214,148000,0.011434003710746765
1698637449.5759125,148200,0.018885325640439987
1698637823.0216403,148800,0.01603132300078869
1698638195.1068,149400,0.0106083694845438
1698638319.8811283,149600,0.010803021490573883
1698639228.0094802,150200,0.016255976632237434
1698639352.109115,150400,0.017031550407409668
1698639476.6899154,150600,0.015793735161423683
1698639723.2813134,151000,0.014027080498635769
1698639974.2678607,151400,0.012012694031000137
1698640721.2682064,152600,0.012479269877076149
1698641094.4923022,153200,0.014384770765900612
1698641219.4789968,153400,0.01814943179488182
1698641594.0389237,154000,0.014074619859457016
1698641718.6083295,154200,0.014077093452215195
1698641843.1305687,154400,0.01569177955389023
1698642091.9509313,154800,0.0134635204449296
1698642216.4772868,155000,0.0181112140417099
1698643482.1778927,156200,0.010877822525799274
1698643978.4582806,157000,0.013760130852460861
1698644101.609613,157200,0.014920800924301147
1698644349.330166,157600,0.012074428610503674
1698644597.0109887,158000,0.013681180775165558
1698644845.690538,158400,0.012453293427824974
1698644970.7227073,158600,0.012577957473695278
1698645094.84909,158800,0.01260320469737053
1698645218.9899137,159000,0.013461442664265633
1698645342.7955763,159200,0.010519659146666527
1698645717.146041,159800,0.010179726406931877
1698646492.2672195,160200,0.015819165855646133
1698646740.1283584,160600,0.011350110173225403
1698647110.917134,161200,0.012494591996073723
1698647357.737652,161600,0.012983281165361404
1698647481.829864,161800,0.017832882702350616
1698647606.8554251,162000,0.011784438043832779
1698648104.9970326,162800,0.01084069162607193
1698648352.0592923,163200,0.012662183493375778
1698648476.3719556,163400,0.01354264933615923
1698648724.3572726,163800,0.009977631270885468
1698649096.334242,164400,0.010064976289868355
1698650130.0602305,165200,0.01399574987590313
1698650501.4012825,165800,0.011307504959404469
1698650875.9611707,166400,0.012000525370240211
1698651000.3209257,166600,0.01305186003446579
1698651248.6776154,167000,0.01423681154847145
1698651496.7591047,167400,0.015273479744791985
1698651745.0960898,167800,0.014218870550394058
1698652370.090831,168800,0.012909072451293468
1698652746.0819151,169400,0.012808660045266151
1698652869.740452,169600,0.012784207239747047
1698652994.5317962,169800,0.018946385011076927
1698653903.9911957,170400,0.011423301883041859
1698654901.1183255,172000,0.00935148261487484
1698655027.4265153,172200,0.015030182898044586
1698655152.4105768,172400,0.0132099324837327
1698655402.5919032,172800,0.013262840919196606
1698655900.5047293,173600,0.012778857722878456
1698656147.9966207,174000,0.013273056596517563
1698656272.7378392,174200,0.01253166701644659
1698656779.8503914,175000,0.013234445825219154
1698657558.7621276,175400,0.012513268738985062
1698657684.186982,175600,0.015140663832426071
1698658059.9162214,176200,0.011857359670102596
1698658311.6438591,176600,0.011971991509199142
1698658565.8362536,177000,0.013124065473675728
1698658942.240861,177600,0.015469764359295368
1698659197.5903592,178000,0.014742519706487656
1698659322.437401,178200,0.013088027015328407
1698659572.9406888,178600,0.012826398015022278
1698659699.8279972,178800,0.012165243737399578
1698660079.1571205,179400,0.01478745136409998
1698660458.6091166,180000,0.013020756654441357
1698661118.1416616,180200,0.011346068233251572
1698661990.9194155,181600,0.012952347286045551
1698662116.5125473,181800,0.012954583391547203
1698662242.0619967,182000,0.014528844505548477
1698662366.1302571,182200,0.011337562464177608
1698662615.5997033,182600,0.011651602573692799
1698662739.5591629,182800,0.01407846063375473
1698662988.877357,183200,0.010061869397759438
1698663114.2688012,183400,0.011277705430984497
1698663240.481385,183600,0.011861717328429222
1698663615.1770055,184200,0.01556472945958376
1698663739.792007,184400,0.013215059414505959
1698663864.4505522,184600,0.010809516534209251
1698663989.1638236,184800,0.011865019798278809
1698664769.6223078,185200,0.015236657112836838
1698665516.211032,186400,0.012303382158279419
1698665640.5414653,186600,0.014234710484743118
1698666012.5517325,187200,0.012738049030303955
1698666884.544067,188600,0.01324358768761158
1698667260.759911,189200,0.010127977468073368
1698668672.6915455,190600,0.013710172846913338
1698668796.427958,190800,0.010912885889410973
1698668920.0583017,191000,0.01368640922009945
1698669168.8965576,191400,0.011366738006472588
1698669294.026918,191600,0.008998468518257141
1698669417.4365377,191800,0.01402121502906084
1698669793.6703994,192400,0.014064354822039604
1698669916.8989532,192600,0.010517130605876446
1698670165.3935606,193000,0.01342080906033516
1698670414.7310317,193400,0.016260400414466858
1698670540.2296755,193600,0.014422137290239334
1698671041.465278,194400,0.012998279184103012
1698671167.502438,194600,0.011348621919751167
1698672202.2525556,195400,0.012307670898735523
1698672326.7376842,195600,0.013804781250655651
1698672451.1425762,195800,0.014205587096512318
1698672574.4511724,196000,0.012533990666270256
1698672949.9565825,196600,0.010893767699599266
1698673074.6378338,196800,0.015052439644932747
1698673200.120252,197000,0.011435136198997498
1698673574.362974,197600,0.01187923178076744
1698673698.3079886,197800,0.011267130263149738
1698674696.4158382,199400,0.011886030435562134
1698675728.1612532,200200,0.011776769533753395
1698675975.9654367,200600,0.010783521458506584
1698676228.901065,201000,0.011117548681795597
1698676354.839013,201200,0.010251257568597794
1698676727.7004256,201800,0.014260112307965755
1698676852.2995596,202000,0.0118718221783638
1698677100.9258704,202400,0.011844558641314507
1698677225.797248,202600,0.012622645124793053
1698677350.927286,202800,0.015413273125886917
1698677475.263874,203000,0.014343226328492165
1698677849.7683818,203600,0.012866209261119366
1698679387.6281662,205200,0.01176300086081028
1698679639.3376958,205600,0.012912333942949772
1698679889.1171079,206000,0.010813029482960701
1698680137.6881914,206400,0.015552733093500137
1698680262.4027927,206600,0.01842734031379223
1698680387.3373322,206800,0.014079036191105843
1698680637.3198807,207200,0.01138869859278202
1698680888.8791254,207600,0.014206189662218094
1698681015.0497823,207800,0.010631284676492214
1698681141.2669528,208000,0.012868219055235386
1698681515.52087,208600,0.012359457090497017
1698681765.3294914,209000,0.010114990174770355
1698683165.5762987,210400,0.012135881930589676
1698683290.7883506,210600,0.013047290034592152
1698683663.0131483,211200,0.013249742798507214
1698683911.7135978,211600,0.013517437502741814
1698684660.3282473,212800,0.01527100894600153
1698684784.8300438,213000,0.01239168643951416
1698685035.1231542,213400,0.010022900998592377
1698685284.2081764,213800,0.013145579025149345
1698685787.129118,214600,0.01091652363538742
1698686819.091273,215400,0.012071061879396439
1698687068.114246,215800,0.009256583638489246
1698687315.716676,216200,0.01129639521241188
1698687691.0513575,216800,0.017142988741397858
1698687816.0805564,217000,0.010393623262643814
1698687941.268488,217200,0.017546240240335464
1698688064.7682695,217400,0.013445191085338593
1698688812.8781312,218600,0.011806905269622803
1698688938.8621788,218800,0.013604079373180866
1698689689.4864693,220000,0.01144636981189251
1698690474.87307,220400,0.013426944613456726
1698690722.1817777,220800,0.010977168567478657
1698690845.669027,221000,0.013144312426447868
1698690969.7318869,221200,0.013214418664574623
1698692092.6042542,223000,0.015641149133443832
1698692340.5139232,223400,0.01200417522341013
1698692714.7689347,224000,0.015607403591275215
1698693217.3182194,224800,0.010838653892278671
1698694005.725982,225200,0.014289061538875103
1698694129.8214972,225400,0.012235788628458977
1698694626.0395935,226200,0.011158326640725136
1698694750.7489295,226400,0.015297776088118553
1698695002.5070474,226800,0.013418265618383884
1698695127.546091,227000,0.014077897183597088
1698695252.0664032,227200,0.016717929393053055
1698695624.2996507,227800,0.012575307860970497
1698695746.7963355,228000,0.014173549599945545
1698696995.7377422,230000,0.00830092839896679
1698697787.8090923,230400,0.013078495860099792
1698697913.6809337,230600,0.014307470060884953
1698698286.1812046,231200,0.013721510767936707
1698698410.8826895,231400,0.015050316229462624
1698698534.8710907,231600,0.012519211508333683
1698698905.9887593,232200,0.01184137724339962
1698699029.5009296,232400,0.012512517161667347
1698699156.7681754,232600,0.010249343700706959
1698701573.1236398,235600,0.011904041282832623
1698701946.2972796,236200,0.016689680516719818
1698702195.259859,236600,0.012191623449325562
1698702319.4492826,236800,0.01340204756706953
1698702570.607604,237200,0.0134489880874753
1698702694.9795876,237400,0.012751305475831032
1698703068.001339,238000,0.009514492936432362
1698703443.0620391,238600,0.013530155643820763
1698703570.6807227,238800,0.0096056517213583
1698703695.455334,239000,0.01649877429008484
1698703819.3502529,239200,0.011275059543550014
1698704069.4830878,239600,0.010482135228812695
1698704317.9897003,240000,0.01298954151570797
1698705116.8720636,240400,0.010111777111887932
1698705365.842788,240800,0.013020691461861134
1698705490.218738,241000,0.015275482088327408
1698705737.208521,241400,0.01687386818230152
1698705989.7189476,241800,0.01461649127304554
1698706240.1769521,242200,0.011866943910717964
1698706364.5930727,242400,0.011112390086054802
1698706488.0208073,242600,0.01402605976909399
1698706612.631388,242800,0.015544172376394272
1698706737.7704191,243000,0.014381034299731255
1698707989.98704,245000,0.012540733441710472
1698709031.164952,245800,0.016297895461320877
1698709533.0041134,246600,0.013872500509023666
1698709657.7644427,246800,0.010583561845123768
1698709781.8169405,247000,0.016399119049310684
1698710030.9743903,247400,0.01238824613392353
1698710405.5559437,248000,0.012614963576197624
1698710785.537671,248600,0.010884782299399376
1698711034.2392738,249000,0.013718067668378353
1698711283.4897146,249400,0.012873424217104912
1698711407.4378772,249600,0.016984913498163223
1698711659.6553316,250000,0.01335643045604229
1698712701.778685,250800,0.014106933027505875
1698712826.1967962,251000,0.012783145532011986
1698712950.0799403,251200,0.012540590018033981
1698713197.7331202,251600,0.012937604449689388
1698713322.8905075,251800,0.010604657232761383
1698713698.3605144,252400,0.014733772724866867
1698713824.0503702,252600,0.011870503425598145
1698713951.4768734,252800,0.012672143056988716
1698714077.7696888,253000,0.015213975682854652
1698714329.3527522,253400,0.013138007372617722
1698714962.5043728,254400,0.016684452071785927
1698715338.6772575,255000,0.008960407227277756
1698716493.8913412,256000,0.015541322529315948
1698716745.0459368,256400,0.01028474047780037
1698717249.2865183,257200,0.010320364497601986
1698717498.5974588,257600,0.016232088208198547
1698717998.518672,258400,0.01212974265217781
1698718124.7998633,258600,0.010705993510782719
1698718248.2888675,258800,0.013127010315656662
1698718373.3515453,259000,0.014710883609950542
1698718626.4769177,259400,0.00898760836571455
1698719001.3783307,260000,0.013078275136649609
1698719670.3691804,260200,0.012412522919476032
1698719922.7761462,260600,0.01103784516453743
1698720047.8161433,260800,0.009977801702916622
1698720173.541628,261000,0.011315451003611088
1698720927.4590354,262200,0.01130976714193821
1698721178.4906542,262600,0.014819825999438763
1698721304.4551704,262800,0.015260613523423672
1698721555.1379576,263200,0.013212012127041817
1698721684.1591554,263400,0.010670792311429977
1698722063.2433026,264000,0.014660773798823357
1698722188.4748776,264200,0.012457583099603653
1698723366.6624043,265200,0.012540171854197979
1698723493.2451835,265400,0.011382513679564
1698723618.4308002,265600,0.01499425619840622
1698723998.98072,266200,0.010605628602206707
1698724251.374481,266600,0.009342984296381474
1698724377.6224322,266800,0.010478533804416656
1698724503.0713143,267000,0.01236901618540287
1698724629.49978,267200,0.01117678638547659
1698724755.647479,267400,0.014034830965101719
1698724882.7637806,267600,0.013383420184254646
1698725639.6379352,268800,0.011248873546719551
1698726271.6277978,269800,0.010151047259569168
1698726396.758367,270000,0.011021125130355358
1698727070.216202,270200,0.013704851269721985
1698727702.341783,271200,0.014279230497777462
1698728204.9864287,272000,0.010915763676166534
1698728459.6922495,272400,0.012609463185071945
1698728584.1368673,272600,0.013476138934493065
1698729089.2069643,273400,0.012227240949869156
1698729593.0705955,274200,0.012089468538761139
1698731021.209603,275600,0.014632991515100002
1698731273.358104,276000,0.011265717446804047
1698731654.420722,276600,0.012283803895115852
1698731905.0797312,277000,0.01495104655623436
1698732029.8730001,277200,0.011781817302107811
1698732408.3964863,277800,0.011132825165987015
1698732535.6422853,278000,0.012229573912918568
1698732786.7082205,278400,0.01230458915233612
1698732913.1099598,278600,0.013655552640557289
1698733293.4279153,279200,0.014066489413380623
1698735972.7898667,282600,0.011527841910719872
1698736100.957272,282800,0.012539740651845932
1698736228.6912847,283000,0.011876980774104595
1698736356.0018559,283200,0.015540950000286102
1698736862.3488395,284000,0.012263478711247444
1698737242.7684233,284600,0.01098181214183569
1698737369.6809933,284800,0.012822366319596767
1698738299.1690938,285400,0.013906720094382763
1698738425.0759223,285600,0.012479210272431374
1698738551.5393553,285800,0.013574004173278809
1698739057.0540144,286600,0.015200710855424404
1698739182.1590638,286800,0.014764158986508846
1698739308.5268884,287000,0.012658534571528435
1698739560.8675096,287400,0.01303018443286419
1698739812.448507,287800,0.013163057155907154
1698740066.8267186,288200,0.014318016357719898
1698740318.5070007,288600,0.01059357076883316
1698741077.149522,289800,0.009786620736122131
1698741865.9984148,290200,0.012423199601471424
1698742497.9475431,291200,0.00953921303153038
1698742624.6485426,291400,0.013776035979390144
1698743762.4207513,293200,0.014732091687619686
1698743889.1274464,293400,0.009449577890336514
1698745797.6513429,295600,0.01490742526948452
1698746296.8823931,296400,0.011884605512022972
1698746422.6560206,296600,0.014069970697164536
1698746795.7688644,297200,0.01090165413916111
1698746920.8979182,297400,0.013185220770537853
1698747296.0072844,298000,0.016367483884096146
1698747544.607858,298400,0.01325986348092556
1698747668.3829935,298600,0.0115169333294034
1698747793.1768925,298800,0.013200173154473305
1698749202.373171,300200,0.01323306281119585
1698749327.2949872,300400,0.015361078083515167
1698749453.924414,300600,0.014644253067672253
1698749577.9602947,300800,0.011012641713023186
1698749951.5886998,301400,0.014007915742695332
1698750202.3107083,301800,0.011261925101280212
1698750329.1783748,302000,0.012968041002750397
1698750454.1478271,302200,0.012052581645548344
1698750581.1392136,302400,0.011938273906707764
1698751203.9781237,303400,0.012579217553138733
1698751452.6793125,303800,0.013143801130354404
1698752075.351171,304800,0.014674751088023186
1698752199.5973375,305000,0.01040996890515089
1698753093.6440918,305600,0.01634533703327179
1698753967.5888464,307000,0.010383322834968567
1698754216.8804939,307400,0.011944797821342945
1698755462.880438,309400,0.011110970750451088
1698755712.0995705,309800,0.013450440019369125
1698755836.6226916,310000,0.012580810114741325
1698756605.7069046,310400,0.012195526622235775
1698756730.9566221,310600,0.013156621716916561
1698756981.3429968,311000,0.009103863500058651
1698757105.8001745,311200,0.012236570008099079
1698757856.1555495,312400,0.011438379064202309
1698757980.6165247,312600,0.014619741588830948
1698758726.6956122,313800,0.011172058992087841
1698758851.3905454,314000,0.01240583136677742
1698760500.1699464,315800,0.010870461352169514
1698760998.5000217,316600,0.011931453831493855
1698761249.400548,317000,0.01288195513188839
1698761751.457799,317800,0.014678198844194412
1698762501.04502,319000,0.014031489379703999
1698762876.2580523,319600,0.010391907766461372
1698763127.4093747,320000,0.011847836896777153
1698764026.7535257,320600,0.015146768651902676
1698764274.506729,321000,0.008645479567348957
1698764400.0482922,321200,0.012272143736481667
1698764902.2833798,322000,0.009861094877123833
1698765028.3399336,322200,0.012565460056066513
1698765280.7585392,322600,0.01164214126765728
1698765405.9271202,322800,0.010529367253184319
1698765658.6183336,323200,0.012824244797229767
1698766039.7247505,323800,0.013422622345387936
1698766166.6909807,324000,0.011953589506447315
1698766294.3242645,324200,0.01198551245033741
1698766804.2391431,325000,0.012208156287670135
1698767653.9559095,325400,0.017025090754032135
1698767782.2454295,325600,0.010097958147525787
1698767910.5885003,325800,0.009884169325232506
1698768167.332096,326200,0.012071115896105766
1698768426.5384817,326600,0.011638518422842026
1698768683.624629,327000,0.015077818185091019
1698769067.3098104,327600,0.01446621771901846
1698769454.7274148,328200,0.01340031623840332
1698769582.4781716,328400,0.01511434093117714
1698769710.4224613,328600,0.011922099627554417
1698770095.60931,329200,0.014350110664963722
1698770351.4191504,329600,0.011280161328613758
1698770481.2925105,329800,0.01596732623875141
1698771418.2584507,330400,0.01621544361114502
1698771546.9303277,330600,0.01411927305161953
1698771933.3576899,331200,0.014156710356473923
1698772448.8759863,332000,0.01549525000154972
1698772577.9801676,332200,0.014665557071566582
1698772706.3644872,332400,0.016086552292108536
1698773606.5255728,333800,0.0185709111392498
1698773863.2081296,334200,0.013111086562275887
1698773992.802159,334400,0.013499817810952663
1698774121.0886137,334600,0.009137172251939774
1698775048.7534237,335200,0.012460603378713131
1698775178.747803,335400,0.0123878950253129
1698775435.811023,335800,0.010536492802202702
1698775954.8463197,336600,0.016774151474237442
1698776083.8445935,336800,0.011785406619310379
1698776213.3186255,337000,0.011530955322086811
1698776599.8323772,337600,0.010982559993863106
1698777114.1886873,338400,0.011737985536456108
1698777242.1495485,338600,0.011387396603822708
1698777499.055067,339000,0.016347890719771385
1698777628.2623641,339200,0.013724841177463531
1698777756.297959,339400,0.013486020267009735
1698777885.4205105,339600,0.01302937138825655
1698778142.5519555,340000,0.015570464543998241
1698779062.978157,340600,0.009307270869612694
1698779191.5787604,340800,0.008139412850141525
1698779321.1445804,341000,0.015372193418443203
1698779450.0106723,341200,0.011062080971896648
1698779964.4536338,342000,0.012082263827323914
1698780092.860446,342200,0.010304626077413559
1698780736.6363187,343200,0.011708823963999748
1698780993.5328033,343600,0.010920565575361252
1698781122.8506484,343800,0.010506002232432365
1698781250.1472733,344000,0.01717280223965645
1698781764.9072192,344800,0.011531073600053787
1698782691.8311825,345400,0.014613889157772064
1698782950.577052,345800,0.010890303179621696
1698783336.6896567,346400,0.01097610592842102
1698783463.8309908,346600,0.01265037339180708
1698783592.8536289,346800,0.0151827372610569
1698783720.5520592,347000,0.014648504555225372
1698783850.4492447,347200,0.014708973467350006
1698784108.1111498,347600,0.013396861031651497
1698784364.4049497,348000,0.008160782977938652
1698784747.9227242,348600,0.01237342320382595
1698784877.504641,348800,0.011792263947427273
1698785131.8673246,349200,0.01640874519944191
1698785260.4630702,349400,0.01331238728016615
1698785390.298231,349600,0.011215094476938248
1698786312.1157901,350200,0.01506197452545166
1698786570.116471,350600,0.010475995019078255
1698786698.528803,350800,0.013635162264108658
1698786826.709232,351000,0.012219562195241451
1698786954.8373108,351200,0.008824708871543407
1698787853.0294394,352600,0.013606857508420944
1698787981.8502648,352800,0.013532198965549469
1698788364.4085817,353400,0.011925732716917992
1698789005.3633053,354400,0.015234449878334999
1698790081.855878,355200,0.010297251865267754
1698790848.8478074,356400,0.009714644402265549
1698790976.3054967,356600,0.0129006402567029
1698791232.6712904,357000,0.012095781043171883
1698791746.3724725,357800,0.01734025403857231
1698791874.9866726,358000,0.011194929480552673
1698792003.178958,358200,0.010872915387153625
1698792259.3516352,358600,0.01095354650169611
1698792387.3207831,358800,0.012338917702436447
1698792516.0301762,359000,0.011879748664796352
1698793029.6800673,359800,0.012754961848258972
1698794118.8286376,360600,0.011267036199569702
1698794373.7821906,361000,0.01147066242992878
1698794502.0480123,361200,0.015436382964253426
1698795531.0361502,362800,0.012238524854183197
1698795658.5217643,363000,0.010798969306051731
1698796040.9389799,363600,0.013050478883087635
1698796424.3793046,364200,0.012144376523792744
1698796938.0416694,365000,0.012550769373774529
1698797732.0783577,365400,0.011632651090621948
1698798246.926542,366200,0.012364119291305542
1698798889.2815962,367200,0.011993082240223885
1698799016.5982978,367400,0.011385150253772736
1698799528.4242058,368200,0.015349733643233776
1698799656.5027108,368400,0.016568941995501518
1698800043.3166673,369000,0.015359076671302319
1698800171.9987037,369200,0.012592202983796597
1698800300.7817063,369400,0.010299723595380783
1698800685.0283642,370000,0.01493150182068348
1698801620.1501677,370600,0.011978453025221825
1698801748.6306026,370800,0.01740778610110283
1698802005.1615927,371200,0.013795646838843822
1698802263.0791748,371600,0.014099393039941788
1698802391.8315485,371800,0.011817463673651218
1698802520.4322698,372000,0.01190941222012043
1698803417.077847,373400,0.012107055634260178
1698803674.9911397,373800,0.011707304045557976
1698803802.4779177,374000,0.01004115305840969
1698805123.68784,375200,0.01345520094037056
1698805252.9231527,375400,0.012847069650888443
1698805382.2610607,375600,0.00938674621284008
1698805511.3882127,375800,0.013108573853969574
1698805640.4126081,376000,0.014536850154399872
1698805896.558049,376400,0.015405697748064995
1698806281.1708934,377000,0.010819567367434502
1698807175.9734015,378400,0.014379947446286678
1698807304.6381605,378600,0.012581583112478256
1698807432.6983657,378800,0.012560456991195679
1698809142.48086,380600,0.014955148100852966
1698809527.9693446,381200,0.008835142478346825
1698809656.6670282,381400,0.014317838475108147
1698810171.3195865,382200,0.011328005231916904
1698810298.576215,382400,0.01673697680234909
1698810426.306874,382600,0.011919059790670872
1698810554.4724758,382800,0.010643115267157555
1698810940.214485,383400,0.011706061661243439
1698811069.1369302,383600,0.012337468564510345
1698811196.987267,383800,0.010641267523169518
1698811327.318688,384000,0.01504596695303917
1698811840.4803436,384800,0.00969694647938013
1698811968.3398943,385000,0.014169467613101006
1698812635.9815092,385200,0.01523649599403143
1698813021.2968485,385800,0.011923345737159252
1698813277.9713254,386200,0.01256551593542099
1698813529.9083984,386600,0.010153530165553093
1698813784.1480374,387000,0.013450421392917633
1698813911.4193182,387200,0.014176350086927414
1698814040.4128482,387400,0.013046828098595142
1698814295.2901437,387800,0.0106800626963377
1698814421.0828216,388000,0.010698306374251842
1698815053.5516648,389000,0.012567691504955292
1698815429.8052852,389600,0.01355760358273983
1698815681.0499732,390000,0.014211755245923996
1698816604.6856651,390600,0.01322844997048378
1698816982.8781984,391200,0.009047077037394047
1698817108.1397963,391400,0.01580685004591942
1698817360.8279247,391800,0.015629388391971588
1698817612.7776701,392200,0.010499083437025547
1698818376.946132,393400,0.010737993754446507
1698818502.2255375,393600,0.01367216370999813
1698818754.7966144,394000,0.012244608253240585
1698819006.5189035,394400,0.015984438359737396
1698820682.6386373,396200,0.012601984664797783
1698820808.5378654,396400,0.011114845052361488
1698820935.3002243,396600,0.01171168964356184
1698821060.7997396,396800,0.010793241672217846
1698822582.731951,399200,0.013496080413460732
1698822835.285685,399600,0.010952627286314964
1698823087.2180817,400000,0.00975041277706623
1698823881.7382793,400400,0.011319953948259354
1698824389.4891224,401200,0.013491176068782806
1698824515.4976633,401400,0.015004593878984451
1698824641.5817158,401600,0.01586180552840233
1698824766.3291879,401800,0.013400383293628693
1698824892.3424156,402000,0.01363401859998703
1698825018.068013,402200,0.009471502155065536
1698825144.2100327,402400,0.014969592913985252
1698825398.1116986,402800,0.012213040143251419
1698825523.9716723,403000,0.012990976683795452
1698825649.9545155,403200,0.012158392928540707
1698825904.198172,403600,0.010988259688019753
1698826535.7803516,404600,0.021117515861988068
1698827463.7673347,405200,0.010656394064426422
1698827716.6207356,405600,0.009963449090719223
1698827843.4673984,405800,0.014884106814861298
1698828097.4967809,406200,0.015491863712668419
1698828472.4331937,406800,0.015119743533432484
1698828851.4781394,407400,0.011423095129430294
1698829102.8377833,407800,0.00965038314461708
1698829480.7524705,408400,0.012623676098883152
1698829859.1472876,409000,0.0111949872225523
1698829984.675081,409200,0.015173900872468948
1698830364.582329,409800,0.012341724708676338
1698831187.1521285,410200,0.011789888143539429
1698831314.042443,410400,0.012680558487772942
1698832323.857688,412000,0.01537402905523777
1698832449.0080361,412200,0.011463659815490246
1698832700.4889123,412600,0.014150476083159447
1698833330.9607162,413600,0.010625111870467663
1698833960.2405207,414600,0.015414956957101822
1698834086.929768,414800,0.013120869174599648
1698834214.0362406,415000,0.01281325425952673
1698835006.5387955,415400,0.01581914722919464
1698835133.384107,415600,0.013010920025408268
1698835386.1293104,416000,0.015667714178562164
1698835637.031313,416400,0.01150309108197689
1698836016.2606483,417000,0.012456130236387253
1698836142.5297637,417200,0.010369068942964077
1698836646.6766167,418000,0.008880868554115295
1698837278.2322493,419000,0.016239391639828682
1698837529.8890388,419400,0.017653189599514008
1698838836.5702147,420600,0.012282758951187134
1698838962.1278853,420800,0.01177024096250534
1698839088.5272672,421000,0.014590456150472164
1698839213.9005895,421200,0.009670251980423927
1698839339.6427093,421400,0.013333916664123535
1698839720.3519459,422000,0.01168303843587637
1698839973.024694,422400,0.011846167966723442
1698840350.5490575,423000,0.01010576169937849
1698840479.4141433,423200,0.010554186999797821
1698840857.77772,423800,0.012325608171522617
1698841110.3217092,424200,0.011382866650819778
1698841362.7580934,424600,0.013591145165264606
1698841489.272075,424800,0.012542352080345154
1698841615.8110585,425000,0.013024412095546722
1698842661.9852636,425800,0.010246194899082184
1698843164.9869392,426600,0.010559169575572014
1698843290.9995418,426800,0.012229579500854015
1698843417.208811,427000,0.014108628034591675
1698843922.7300725,427800,0.01578059419989586
1698844049.7513108,428000,0.016677947714924812
1698844301.1637669,428400,0.01314561627805233
1698844426.9587078,428600,0.012029781006276608
1698844680.0496225,429000,0.014877216890454292
1698844806.3993614,429200,0.011523762717843056
1698844933.1011143,429400,0.010136157274246216
1698845185.3667605,429800,0.012629976496100426
1698845311.0920334,430000,0.01696746051311493
1698845991.1173794,430200,0.011769197881221771
1698846117.5686715,430400,0.01585925742983818
1698846497.7505517,431000,0.011523118242621422
1698846750.5317352,431400,0.013769024051725864
1698846878.0304034,431600,0.011976956389844418
1698847633.1986024,432800,0.01340409368276596
1698847758.031729,433000,0.011863939464092255
1698847883.7510471,433200,0.01391786988824606
1698848389.831692,434000,0.012708079069852829
1698848641.7227538,434400,0.013190101832151413
1698848894.5866325,434800,0.014250382781028748
1698849947.0917265,435600,0.01158383022993803
1698850832.6922488,437000,0.012637210078537464
1698851211.4861965,437600,0.01122303120791912
1698851463.6168044,438000,0.01508136373013258
1698851715.8885918,438400,0.012605375610291958
1698851842.745781,438600,0.014230427332222462
1698852094.5808704,439000,0.012604068033397198
1698852347.2064533,439400,0.01790166087448597
1698852599.6994948,439800,0.01835223101079464
1698852726.4175875,440000,0.012780392542481422
1698853388.0478513,440200,0.012693457305431366
1698853769.9113677,440800,0.012248242273926735
1698853901.0965683,441000,0.014426475390791893
1698854278.7739797,441600,0.01262529008090496
1698854405.481237,441800,0.011836620047688484
1698854784.538822,442400,0.013861866667866707
1698855165.579149,443000,0.011383450590074062
1698855670.2622964,443800,0.011371247470378876
1698856432.540683,445000,0.013138060458004475
1698857086.4654713,445200,0.012379646301269531
1698857465.8820605,445800,0.014402296394109726
1698857591.7974558,446000,0.016103118658065796
1698857844.031986,446400,0.012423097155988216
1698858096.8970768,446800,0.015019888989627361
1698858222.8115685,447000,0.014104648493230343
1698858474.268168,447400,0.00899528805166483
1698858600.6712425,447600,0.012633509933948517
1698858852.8987863,448000,0.012322654947638512
1698858980.251428,448200,0.017209837213158607
1698859106.7183924,448400,0.01675558276474476
1698859233.512963,448600,0.009257621131837368
1698859485.3906193,449000,0.010241210460662842
1698859736.7812924,449400,0.01310807466506958
1698859863.1122031,449600,0.014352268539369106
1698860908.6044862,450400,0.011659991927444935
1698861034.877689,450600,0.011497894302010536
1698861287.7698274,451000,0.014877403154969215
1698861668.3465838,451600,0.010690545663237572
1698861924.1299806,452000,0.013095301575958729
1698862306.1829512,452600,0.011059282347559929
1698863065.4470398,453800,0.009531733579933643
1698863821.6705763,455000,0.012978486716747284
1698864859.8797047,455800,0.010460314340889454
1698865239.3257573,456400,0.013580027967691422
1698865873.2289007,457400,0.009855303913354874
1698866125.0970662,457800,0.011911621317267418
1698866501.3124204,458400,0.012353603728115559
1698867259.0186331,459600,0.011338950134813786
1698867385.7294273,459800,0.010282332077622414
1698868165.9424458,460200,0.01072964072227478
1698868543.5390103,460800,0.012176997028291225
1698868921.5821106,461400,0.01172592118382454
1698869046.7319217,461600,0.01439705304801464
1698869173.5163789,461800,0.009705670177936554
1698870308.210316,463600,0.01456549670547247
1698870434.4082208,463800,0.011553744785487652
1698870559.7940016,464000,0.010882139205932617
1698870686.0115025,464200,0.01383247971534729
1698870938.4603555,464600,0.013044280000030994
1698871190.62893,465000,0.010143384337425232
1698872102.5102105,465600,0.01242031715810299
1698872227.2512512,465800,0.015151715837419033
1698872731.006449,466600,0.012911606580018997
1698872985.6500647,467000,0.012490181252360344
1698873110.7280297,467200,0.00940913800150156
1698873237.3908744,467400,0.012426724657416344
1698873363.250016,467600,0.014729034155607224
1698874372.9180984,469200,0.011048204265534878
1698876056.1078825,471000,0.009434865787625313
1698876311.499438,471400,0.010114242322742939
1698876690.6587818,472000,0.014657190069556236
1698877321.0751202,473000,0.009299839846789837
1698877700.2270954,473600,0.015935951843857765
1698877825.5513124,473800,0.011620616540312767
1698878203.1383653,474400,0.010399021208286285
1698878329.3506575,474600,0.011270732618868351
1698879247.8920138,475200,0.009406678378582
1698879626.0385334,475800,0.009894140064716339
1698879879.4597304,476200,0.011108343489468098
1698880135.380696,476600,0.016272637993097305
1698880513.1404352,477200,0.012612661346793175
1698880888.8310218,477800,0.011380845680832863
1698881014.471955,478000,0.012103810906410217
1698881140.0877876,478200,0.011542510241270065
1698881392.559269,478600,0.010004058480262756
1698882942.3507295,480200,0.012767916545271873
1698883193.6383007,480600,0.011284645646810532
1698883446.0301769,481000,0.009834731929004192
1698883698.0296059,481400,0.016143042594194412
1698884327.6043074,482400,0.012598766013979912
1698884957.0523028,483400,0.01570580154657364
1698885457.841711,484200,0.01276872493326664
1698885959.4313347,485000,0.014438152313232422
1698886622.391809,485200,0.01393989659845829
1698886747.7946799,485400,0.014632470905780792
1698887248.1982358,486200,0.013424230739474297
1698887372.644372,486400,0.013193456456065178
1698887497.246002,486600,0.01060057245194912
1698887621.720426,486800,0.011633208952844143
1698887996.820778,487400,0.013315579853951931
1698888622.1253817,488400,0.013998763635754585
1698888997.121757,489000,0.014504993334412575
1698889248.5382657,489400,0.015461765229701996
1698890305.782297,490200,0.013134454376995564
1698890429.9936228,490400,0.01371536310762167
1698890554.698689,490600,0.013632102869451046
1698890679.5113158,490800,0.010473805479705334
1698890931.9594536,491200,0.010402586311101913
1698891181.7679198,491600,0.011105144396424294
1698891554.860225,492200,0.012377817183732986
1698891928.8903916,492800,0.013187636621296406
1698892054.519038,493000,0.010148757137358189
1698892305.094545,493400,0.012866942211985588
1698892554.5892625,493800,0.0102428263053298
1698893984.5376165,495200,0.012377865612506866
1698894360.67887,495800,0.014843687415122986
1698894485.8200154,496000,0.014901061542332172
1698894735.2766623,496400,0.016455505043268204
1698894984.5507095,496800,0.011840486899018288
1698895235.64139,497200,0.012896855361759663
1698895359.8390815,497400,0.009556829929351807
1698895609.9648235,497800,0.012889602221548557
1698895986.13095,498400,0.015021076425909996
1698896236.1024966,498800,0.01744700036942959
1698896610.7321577,499400,0.013987807556986809
1698896861.471492,499800,0.013378879986703396
1698896986.5996861,500000,0.012754177674651146


==> data/main/SwinIR-DIV.csv <==
Wall time,Step,Value
1698533890.7860749,5000,29.11475944519043
1698537494.5111964,10000,30.295469284057617
1698541086.8902867,15000,30.78089141845703
1698544684.9555826,20000,31.05240249633789
1698548297.8227355,25000,31.16146469116211
1698551913.9363096,30000,31.354511260986328
1698555531.599882,35000,31.44577407836914
1698559129.0467746,40000,31.55323028564453
1698562731.8316674,45000,31.644201278686523
1698566336.5742595,50000,31.728404998779297
1698569947.0767584,55000,31.752702713012695
1698573555.791123,60000,31.80880355834961
1698577155.5059853,65000,31.868846893310547
1698580759.0718925,70000,31.890193939208984
1698584395.723861,75000,31.828014373779297
1698588032.7413445,80000,31.97868537902832
1698591646.7413359,85000,32.0039176940918
1698595250.0832775,90000,32.01166534423828
1698598860.4902713,95000,32.02284622192383
1698602491.7138531,100000,32.06059646606445
1698606128.1708765,105000,32.09465408325195
1698609744.2995524,110000,32.09393310546875
1698613355.5347004,115000,32.01725769042969
1698616961.8938293,120000,32.11697769165039
1698620603.8874538,125000,32.165096282958984
1698624245.289604,130000,32.15449142456055
1698627901.1693995,135000,32.172603607177734
1698631545.3734953,140000,32.16804885864258
1698635178.7391567,145000,32.2190055847168
1698638818.6987011,150000,32.1604118347168
1698642459.1286995,155000,32.210357666015625
1698646088.6003513,160000,32.270103454589844
1698649720.308045,165000,32.24082565307617
1698653368.3673115,170000,32.21857833862305
1698657024.9482665,175000,32.18455505371094
1698660707.9648805,180000,32.29298782348633
1698664360.5783114,185000,32.31601333618164
1698668013.6276267,190000,32.29126739501953
1698671665.5644302,195000,32.287986755371094
1698675318.485726,200000,32.30118942260742
1698678978.8087964,205000,32.288536071777344
1698682631.3152566,210000,32.38368225097656
1698686284.08346,215000,32.35683059692383
1698689941.920554,220000,32.381187438964844
1698693594.5858014,225000,32.3824462890625
1698697247.558157,230000,32.40572738647461
1698700906.7319624,235000,32.38270950317383
1698704572.4907148,240000,32.39335632324219
1698708240.7744772,245000,32.40727233886719
1698711915.338181,250000,32.38694763183594
1698715582.7832015,255000,32.46403884887695
1698719253.2721965,260000,32.47520446777344
1698722948.947631,265000,32.47373962402344
1698726648.0855067,270000,32.45182800292969
1698730350.8481417,275000,32.45991134643555
1698734044.007614,280000,32.49917221069336
1698737755.063315,285000,32.501869201660156
1698741447.9039445,290000,32.50381851196289
1698745141.3802264,295000,32.53395080566406
1698748789.6242695,300000,32.46335983276367
1698752441.1630685,305000,32.49597930908203
1698756077.25615,310000,32.50600051879883
1698759717.8643262,315000,32.476436614990234
1698763370.4481974,320000,32.5387077331543
1698767072.8013906,325000,32.479061126708984
1698770869.282724,330000,32.519065856933594
1698774634.1785946,335000,32.552330017089844
1698778390.0597274,340000,32.52983093261719
1698782143.5810962,345000,32.544097900390625
1698785897.2889543,350000,32.52601623535156
1698789646.3707948,355000,32.5061149597168
1698793419.2415104,360000,32.522499084472656
1698797189.9987934,365000,32.53666305541992
1698800933.8733168,370000,32.51631546020508
1698804700.4456859,375000,32.50684356689453
1698808467.9338734,380000,32.54933166503906
1698812220.1320565,385000,32.553890228271484
1698815935.9264731,390000,32.510379791259766
1698819631.7720566,395000,32.519229888916016
1698823333.5780582,400000,32.566322326660156
1698827037.51932,405000,32.605987548828125
1698830750.7693806,410000,32.608116149902344
1698834461.2140975,415000,32.60110092163086
1698838165.202655,420000,32.59916305541992
1698841867.0870883,425000,32.6138801574707
1698845567.6507468,430000,32.592018127441406
1698849272.8967373,435000,32.61629104614258
1698852972.969119,440000,32.595516204833984
1698856675.2199438,445000,32.633541107177734
1698860363.1007452,450000,32.60497283935547
1698864065.2079322,455000,32.61872100830078
1698867757.905246,460000,32.6274299621582
1698871435.5805035,465000,32.62824249267578
1698875124.423086,470000,32.63410186767578
1698878830.3303454,475000,32.64038848876953
1698882526.2057803,480000,32.652748107910156
1698886203.8739924,485000,32.638797760009766
1698889878.33402,490000,32.65147399902344
1698893559.8812125,495000,32.6485481262207
1698897232.6241841,500000,32.645931243896484


==> data/main/SwinNG2x-M109.csv <==
Wall time,Step,Value
1699521914.952143,5000,35.24954605102539
1699524760.6548696,10000,36.657649993896484
1699527611.4344597,15000,37.35590744018555
1699530461.548254,20000,37.71495056152344
1699533301.1271038,25000,37.909019470214844
1699536139.5060863,30000,38.08952713012695
1699538994.6240664,35000,38.13481903076172
1699541832.36059,40000,38.146488189697266
1699544662.9480085,45000,38.40392303466797
1699547487.5156353,50000,38.3237419128418
1699550341.2528512,55000,38.537715911865234
1699553194.2163332,60000,38.54856491088867
1699556047.4460695,65000,38.57319641113281
1699558900.5820036,70000,38.59736633300781
1699561753.1446385,75000,38.55311965942383
1699564600.9734876,80000,38.612022399902344
1699567452.0690157,85000,38.6683235168457
1699570256.042258,90000,38.71888732910156
1699573114.0411773,95000,38.797000885009766
1699575962.6745884,100000,38.74502944946289
1699578833.9937885,105000,38.80793380737305
1699581684.9208272,110000,38.684661865234375
1699584548.0407512,115000,38.82691192626953
1699587400.554748,120000,38.83671188354492
1699590241.471472,125000,38.85148239135742
1699593104.2251518,130000,38.92948913574219
1699595964.8185937,135000,38.84544372558594
1699598817.1873665,140000,38.894657135009766
1699601661.402577,145000,38.897422790527344
1699604516.2776003,150000,38.92803955078125
1699607275.7567034,155000,39.01432800292969
1699610124.9084933,160000,38.83530807495117
1699612975.5349572,165000,38.987125396728516
1699615851.7013278,170000,39.010616302490234
1699618734.7480984,175000,39.00790786743164
1699621582.8587143,180000,38.8774528503418
1699624433.3562703,185000,39.014896392822266
1699627295.9491413,190000,38.9709587097168
1699630145.8936808,195000,38.974971771240234
1699633011.0440292,200000,39.03974151611328
1699635858.7479556,205000,39.01581573486328
1699638717.680466,210000,39.094303131103516
1699641586.6139722,215000,39.031272888183594
1699644461.2254906,220000,39.11017990112305
1699647347.0822408,225000,39.076969146728516
1699650242.8445318,230000,39.105247497558594
1699653142.210786,235000,39.12583541870117
1699656011.5253463,240000,39.03822708129883
1699658882.5183587,245000,39.14820098876953
1699661724.538714,250000,39.054542541503906
1699664578.2887864,255000,39.14991760253906
1699667371.647537,260000,39.1607666015625
1699670222.1668634,265000,39.199440002441406
1699673085.0405087,270000,39.18027877807617
1699675931.5300508,275000,39.2047119140625
1699678778.9380956,280000,39.18751525878906
1699681641.1012459,285000,39.208683013916016
1699684533.881443,290000,39.21293258666992
1699687393.6648054,295000,39.18434143066406
1699690258.8822317,300000,39.226261138916016
1699693099.9939,305000,39.24483108520508
1699695905.7750692,310000,39.18337631225586
1699698766.520346,315000,39.25711441040039
1699701625.2833312,320000,39.23637390136719
1699704504.5357146,325000,39.25352096557617
1699707381.6496012,330000,39.28522872924805
1699710257.7046552,335000,39.22307205200195
1699713119.5525732,340000,39.253936767578125
1699715999.0768127,345000,39.231239318847656
1699718857.1299782,350000,39.25226974487305
1699721728.358776,355000,39.16291427612305
1699724607.1234,360000,39.26303482055664
1699727493.818889,365000,39.2479133605957
1699730386.2414117,370000,39.282413482666016
1699733246.5663402,375000,39.24295425415039
1699736148.1680105,380000,39.25028991699219
1699739026.260025,385000,39.24221420288086
1699741961.1576211,390000,39.2528076171875
1699744826.6033843,395000,39.27199935913086
1699747693.4627914,400000,39.25381851196289
1699750569.2953594,405000,39.249595642089844
1699753433.4924493,410000,39.26801300048828
1699756291.2637653,415000,39.288543701171875
1699759142.937967,420000,39.2974967956543
1699761995.3185985,425000,39.324832916259766
1699764874.4516554,430000,39.312137603759766
1699767729.9550014,435000,39.31328201293945
1699770590.1635833,440000,39.319671630859375
1699773448.5295246,445000,39.27354049682617
1699776307.650678,450000,39.32765579223633
1699779150.721026,455000,39.33540725708008
1699782013.963396,460000,39.33168029785156
1699784881.051111,465000,39.31489944458008
1699787757.010898,470000,39.33414840698242
1699790652.7778242,475000,39.331241607666016
1699793582.779115,480000,39.32728958129883
1699796437.8791032,485000,39.32713317871094
1699799290.2092028,490000,39.32563400268555
1699802146.05667,495000,39.3378791809082
1699804987.1506255,500000,39.35142135620117


==> data/main/SwinNG2x-U100.csv <==
Wall time,Step,Value
1699521613.8398707,5000,28.996084213256836
1699524466.4803271,10000,30.13328742980957
1699527317.1060398,15000,30.634830474853516
1699530164.4589481,20000,30.945148468017578
1699533008.3992314,25000,31.127775192260742
1699535845.6033692,30000,31.2836971282959
1699538694.636729,35000,31.45868682861328
1699541538.9740825,40000,31.550443649291992
1699544377.030939,45000,31.626728057861328
1699547201.4049547,50000,31.62692642211914
1699550041.0309849,55000,31.736915588378906
1699552888.7839549,60000,31.81157684326172
1699555745.9174352,65000,31.828659057617188
1699558601.991145,70000,31.91543197631836
1699561455.3951404,75000,31.96951675415039
1699564298.2635725,80000,31.883974075317383
1699567147.7069113,85000,32.02727508544922
1699569972.07242,90000,32.0176887512207
1699572812.1744366,95000,32.01523971557617
1699575661.1926122,100000,32.11058044433594
1699578519.4138033,105000,32.10771179199219
1699581381.6983953,110000,32.1221809387207
1699584239.4745522,115000,32.12543869018555
1699587097.230182,120000,32.223358154296875
1699589933.1143277,125000,32.205223083496094
1699592790.1503718,130000,32.2336540222168
1699595651.7731996,135000,32.21605682373047
1699598509.9118373,140000,32.233516693115234
1699601360.237602,145000,32.31814193725586
1699604210.94632,150000,32.24995040893555
1699607025.2882261,155000,32.287532806396484
1699609823.9300816,160000,32.26148223876953
1699612673.968691,165000,32.29412841796875
1699615549.2679608,170000,32.314598083496094
1699618414.1066234,175000,32.3575325012207
1699621283.0041177,180000,32.200504302978516
1699624132.894593,185000,32.365177154541016
1699626993.995198,190000,32.34882736206055
1699629844.2998214,195000,32.1260986328125
1699632710.406752,200000,32.398223876953125
1699635556.6321113,205000,32.391448974609375
1699638415.609618,210000,32.39968490600586
1699641281.9534242,215000,32.422096252441406
1699644144.330472,220000,32.49687194824219
1699647027.4537992,225000,32.49544143676758
1699649913.6896985,230000,32.449798583984375
1699652809.879563,235000,32.551509857177734
1699655711.4206617,240000,32.4924201965332
1699658576.2285497,245000,32.50553894042969
1699661430.5912933,250000,32.457244873046875
1699664282.2913282,255000,32.57121276855469
1699667084.19211,260000,32.59230041503906
1699669927.657276,265000,32.59756851196289
1699672781.9265091,270000,32.57111740112305
1699675635.7209492,275000,32.59004211425781
1699678485.1876712,280000,32.61829376220703
1699681338.109741,285000,32.591182708740234
1699684209.5122235,290000,32.595298767089844
1699687086.9608307,295000,32.65377426147461
1699689949.200437,300000,32.68241882324219
1699692802.5590355,305000,32.652130126953125
1699695611.97672,310000,32.56723403930664
1699698461.6200316,315000,32.6229133605957
1699701314.913699,320000,32.646568298339844
1699704187.0084784,325000,32.63958740234375
1699707066.663905,330000,32.629066467285156
1699709956.7441545,335000,32.64201354980469
1699712817.9307675,340000,32.6580924987793
1699715682.343636,345000,32.662899017333984
1699718553.8882632,350000,32.66691207885742
1699721417.22333,355000,32.654930114746094
1699724290.4576027,360000,32.667903900146484
1699727173.2261994,365000,32.62636947631836
1699730061.80099,370000,32.720977783203125
1699732943.8461442,375000,32.617855072021484
1699735829.6665328,380000,32.68070983886719
1699738717.8257203,385000,32.670406341552734
1699741615.8035998,390000,32.71065139770508
1699744522.9450674,395000,32.67448043823242
1699747389.7435799,400000,32.66901397705078
1699750266.1411736,405000,32.74359893798828
1699753129.5494182,410000,32.75297546386719
1699755988.0771384,415000,32.7525749206543
1699758847.2431238,420000,32.72032928466797
1699761696.1204393,425000,32.722930908203125
1699764559.9937584,430000,32.732994079589844
1699767433.535296,435000,32.7374382019043
1699770286.7369676,440000,32.742095947265625
1699773150.527166,445000,32.75437927246094
1699776003.6764507,450000,32.733665466308594
1699778851.4091554,455000,32.750999450683594
1699781710.3860276,460000,32.78208541870117
1699784576.8552597,465000,32.78265380859375
1699787451.6072881,470000,32.789154052734375
1699790330.0776992,475000,32.795440673828125
1699793235.437171,480000,32.8036994934082
1699796141.8176074,485000,32.806541442871094
1699798992.9818966,490000,32.79570770263672
1699801846.7218828,495000,32.802913665771484
1699804693.0596786,500000,32.81172180175781


==> data/main/WSA-flops.csv <==
Step,Value
16,0.01155072
32,0.14057472
64,2.07224832
96,10.32486912
128,32.44818432

==> lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> lncs_readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

